Searching towards Class-Aware Generators for Conditional Generative Adversarial Networks

Conditional Generative Adversarial Networks (cGAN) were designed to generate images based on the provided conditions, \eg, class-level distributions. However, existing methods have used the same generating architecture for all classes. This paper presents a novel idea that adopts NAS to find a distinct architecture for each class. The search space contains regular and class-modulated convolutions, where the latter is designed to introduce class-specific information while avoiding the reduction of training data for each class generator. The search algorithm follows a weight-sharing pipeline with mixed-architecture optimization so that the search cost does not grow with the number of classes. To learn the sampling policy, a Markov decision process is embedded into the search algorithm and a moving average is applied for better stability. We evaluate our approach on CIFAR10 and CIFAR100. Besides achieving better image generation quality in terms of FID scores, we discover several insights that are helpful in designing cGAN models. Code is available at https://github.com/PeterouZh/NAS_cGAN.

==> figures/compute_op_proportion_in_arcs_cproj/config.yaml <==
retrain:
  args:
    num_gpus: 1
  start:
    name: do_train
    dataset_name: cifar10_train
    IMS_PER_BATCH: 32
    max_epoch: 1000
    ASPECT_RATIO_GROUPING: false
    NUM_WORKERS: 0
    checkpoint_period: iter_every_epoch
    dataset_mapper:
      name: CIFAR10DatasetMapper
      img_size: 32
  trainer:
    name: TrainerRetrainConditional
    iter_every_epoch: kwargs['iter_every_epoch']
    n_classes: 10
    img_size: kwargs['img_size']
    train_bs: kwargs['train_bs']
    eval_torch_every_itr: 10*iter_every_epoch
    train_controller_every_iter: 50
    eval_tf_every_itr: 10*iter_every_epoch
    fixed_arc_file: exp/nas_cgan/config/cond_arcs_cifar10.log
    fixed_epoch: 14
    use_ema: true
    ckpt_epoch: 500
    ckpt_iter_every_epoch: 781
  GAN_metric:
    names:
    - TFFIDISScore
    torch_fid_stat: datasets/nas_cgan/pytorch_fid_stat/fid_stats_pytorch_cifar10_train_32.npz
    tf_fid_stat: datasets/nas_cgan/tf_fid_stat/fid_stats_tf_cifar10_train_32.npz
    tf_inception_model_dir: datasets/nas_cgan/tf_inception_model
    num_inception_images: 50000
  generator:
    name: DenseGeneratorCBN_v2
    ch: 512
    linear_ch: 128
    bottom_width: 4
    dim_z: 256
    init_type: orth
    embedding_dim: 128
    cfg_upsample:
      name: UpSample
    num_cells: 3
    cfg_cell:
      name: DenseBlock
      n_nodes: 2
      cfg_mix_layer:
        name: MixedLayer
    cfg_out_bn:
      name: NoNorm
    cfg_ops:
      None:
        name: D2None
      Conv2d_3x3:
        name: ActConv2d
        cfg_act:
          name: ReLU
        cfg_conv:
          name: Conv2d
          kernel_size: 3
          padding: 1
      StyleV2Conv:
        name: StyleV2Conv
        cfg_modconv:
          name: ModulatedConv2d
          kernel_size: 3
          style_dim: 192
    optimizer:
      name: Adam
      lr: 0.0001
      betas:
      - 0.0
      - 0.9
      eps: 1.0e-08
  controller:
    name: FairController
    num_layers: kwargs['num_layers']
    num_branches: kwargs['num_branches']
    optimizer:
      name: NoneOptim
  discriminator:
    name: AutoGANCIFAR10ADiscriminatorCProj
    ch: 128
    d_spectral_norm: true
    init_type: orth
    cfg_act:
      name: ReLU
    optimizer:
      name: Adam
      lr: 0.0001
      betas:
      - 0.0
      - 0.9
      eps: 1.0e-08
  noise:
    z_train:
      name: Normal
      loc: 0
      scale: 1
      sample_shape: kwargs['sample_shape']
      num_ops: kwargs['num_ops']
    y_train:
      name: CategoricalUniform
      n_classes: kwargs['n_classes']
      sample_shape: kwargs['sample_shape']
      num_ops: kwargs['num_ops']
    z_test:
      name: Normal
      loc: 0
      scale: 1
      sample_shape: kwargs['sample_shape']
    y_test:
      name: CategoricalUniform
      n_classes: kwargs['n_classes']
      sample_shape: kwargs['sample_shape']
  GAN_model:
    name: HingeLossCond
    dummy: false
    n_critic: 5
    log_every: 50
  base:
  - train_supernet_fair
  dataset:
    dataset_mapper: CIFAR10DatasetMapper
    img_size: 32
eval_shared_arc_e14_925:
  base:
  - retrain
  start:
    run_func: eval_FID_IS
  eval_FID_IS:
    ckpt_dir: results/CondDenseGAN_CIFAR10_v6/retrain_20200408-22_34_51_925/detectron2
    ckpt_epoch: 970
    ckpt_iter_every_epoch: 1562
retrain_947:
  start:
    name: do_train
    dataset_name: cifar10_train
    IMS_PER_BATCH: 32
    max_epoch: 1000
    ASPECT_RATIO_GROUPING: false
    NUM_WORKERS: 0
    checkpoint_period: iter_every_epoch
    dataset_mapper:
      name: CIFAR10DatasetMapper
      img_size: 32
    run_func: train_func
    resume_ckpt_iter_every_epoch: 1562
    resume_ckpt_dir: results/CondDenseGAN_CIFAR10_v6/retrain_20200423-20_43_10_784/detectron2
    resume_ckpt_epoch: 370
  trainer:
    name: TrainerRetrainConditional
    n_classes: 10
    eval_torch_every_itr: 10*iter_every_epoch
    train_controller_every_iter: 50
    eval_tf_every_itr: 10*iter_every_epoch
    fixed_arc_file: exp/nas_cgan/config/cond_arcs_cifar10.log
    fixed_epoch: 14
    use_ema: true
    load_model: false
    ckpt_dir: results/CondDenseGAN_CIFAR10_v5/retrain_20200401-21_33_53_332/detectron2
    ckpt_epoch: 500
    ckpt_iter_every_epoch: 781
  tf_GAN_metric:
    name: TFFIDISScore
    tf_fid_stat: datasets/tf_fid_stat/fid_stats_tf_cifar10_train_32.npz
    tf_inception_model_dir: datasets/tf_inception_model
    num_inception_images: 50000
  torch_GAN_metric:
    name: PyTorchFIDISScore
    torch_fid_stat: datasets/pytorch_fid_stat/fid_stats_pytorch_cifar10_train_32.npz
    num_inception_images: 50000
  generator:
    name: DenseGeneratorCBN_v2
    ch: 512
    linear_ch: 128
    bottom_width: 4
    dim_z: 256
    init_type: orth
    embedding_dim: 128
    cfg_upsample:
      name: UpSample
    num_cells: 3
    cfg_cell:
      name: DenseBlock
      n_nodes: 2
      cfg_mix_layer:
        name: MixedLayer
    cfg_out_bn:
      name: NoNorm
    cfg_ops:
      None:
        name: D2None
      Conv2d_3x3:
        name: ActConv2d
        cfg_act:
          name: ReLU
        cfg_conv:
          name: Conv2d
          kernel_size: 3
          padding: 1
      StyleV2Conv:
        name: StyleV2Conv
        cfg_modconv:
          name: ModulatedConv2d
          kernel_size: 3
          style_dim: 192
    optimizer:
      name: Adam
      lr: 0.0001
      betas:
      - 0.0
      - 0.9
      eps: 1.0e-08
  controller:
    name: FairController
    num_layers: kwargs['num_layers']
    num_branches: kwargs['num_branches']
    optimizer:
      name: NoneOptim
  discriminator:
    name: AutoGANCIFAR10ADiscriminatorCProj
    ch: 256
    d_spectral_norm: true
    init_type: orth
    cfg_act:
      name: ReLU
    optimizer:
      name: Adam
      lr: 0.0001
      betas:
      - 0.0
      - 0.9
      eps: 1.0e-08
  noise:
    z_train:
      name: Normal
      loc: 0
      scale: 1
      sample_shape: kwargs['sample_shape']
      num_ops: kwargs['num_ops']
    y_train:
      name: CategoricalUniform
      n_classes: kwargs['n_classes']
      sample_shape: kwargs['sample_shape']
      num_ops: kwargs['num_ops']
    z_test:
      name: Normal
      loc: 0
      scale: 1
      sample_shape: kwargs['sample_shape']
    y_test:
      name: CategoricalUniform
      n_classes: kwargs['n_classes']
      sample_shape: kwargs['sample_shape']
  GAN_model:
    name: HingeLossCond
    dummy: false
    n_critic: 5
    log_every: 50
  dataset:
    dataset_mapper: CIFAR10DatasetMapper
    img_size: 32
shared_arc_e14_dch256_947_eval:
  base:
  - retrain_947
  start:
    run_func: eval_FID_IS
  eval_FID_IS:
    ckpt_dir: results/CondDenseGAN_CIFAR10_v6/retrain_20200427-20_11_52_947/detectron2
    ckpt_epoch: 670
    ckpt_iter_every_epoch: 1562
  discriminator:
    ch: 256
shared_arc_e14_dch256_947_eval_NAS_cGAN:
  base:
  - retrain_947
  start:
    run_func: evaluation
  evaluation:
    ckpt_dir: datasets/models/nas_cgan_cifar10.pth
  discriminator:
    ch: 256
  noise:
    test_bs: 32
  tf_GAN_metric:
    name: TFFIDISScore
    tf_fid_stat: datasets/tf_fid_stat/fid_stats_tf_cifar10_train_32.npz
    tf_inception_model_dir: datasets/tf_inception_model
    num_inception_images: 50000
shared_arc_e14_dch256_947_eval_intra_FID:
  base:
  - retrain_947
  args:
    num_gpus: 1
  start:
    name: do_train
    run_func: compute_intra_FID
  compute_intra_FID:
    ckpt_iter_every_epoch: 1562
    ckpt_dir: results/CondDenseGAN_CIFAR10_v6/retrain_20200427-20_11_52_947/detectron2
    ckpt_epoch: 670
    registed_name: cifar10_train_per_class
    fid_stats_dir: datasets/nas_cgan/tf_fid_stat/cifar10_train_per_class_32
    num_inception_images: 5000
    intra_FID_file: intra_FID.npz
    eval_total_FID: true
shared_arc_e14_dch256_947_finetune_all:
  base:
  - retrain_947
  start:
    run_func: finetune_all_class
  finetune_all_class:
    registed_name: cifar10_train_per_class
    fid_stats_dir: datasets/nas_cgan/tf_fid_stat/cifar10_train_per_class_32
    num_inception_images: 5000
    dataset_name_prefix: cifar10_train_per_class
    max_epoch: 50
    resume_ckpt_iter_every_epoch: 1562
    resume_ckpt_dir: results/CondDenseGAN_CIFAR10_v6/retrain_20200427-20_11_52_947/detectron2
    resume_ckpt_epoch: 670
  noise:
    test_bs: 64
  GAN_metric:
    num_inception_images: 1000
  GAN_model:
    n_critic: 2
    name: HingeLossCond
shared_arc_e14_dch256_947_eval_calibrated_model:
  base:
  - retrain_947
  args:
    resume: false
  start:
    run_func: eval_calibrated_model
  eval_calibrated_model:
    registed_name: cifar10_train_per_class
    fid_stats_dir: datasets/nas_cgan/tf_fid_stat/cifar10_train_per_class_32
    fid_logits_file: datasets/nas_cgan/fid_logits_of_calibrated_model/fid_logits_nas_cgan.npz
shared_arc_e14_dch256_947_count_flops:
  base:
  - retrain_947
  args:
    resume: false
  start:
    run_func: count_flops
  discriminator:
    ch: 256
shared_arc_e14_dch256_947_visualize_shared_arc:
  start:
    name: visualize_shared_arc
  registerd_data_name: cifar10_train_per_class
  fixed_arc_file: exp/nas_cgan/config/cond_arcs_cifar10.log
  fixed_epoch: 14
  saved_file: shared_arc_cifar10_framework
  format: png
  caption: Class-shared architecture
  n_cells: 3
  n_nodes_per_cell: 2
  conv1x1_label: C1
  view: true
  ops:
  - None
  - C3
  - CMC3
shared_arc_e14_dch256_947_visualize_shared_arc_4ops:
  start:
    name: visualize_shared_arc
  registerd_data_name: cifar10_train_per_class
  fixed_arc_file: exp/nas_cgan/config/arcs_cifar10.log
  fixed_epoch: 2
  nrows: 1
  saved_file: shared_arc_cifar10_4ops
  format: png
  caption: Class-shared architecture
  n_cells: 3
  n_nodes_per_cell: 4
  conv1x1_label: C1
  view: true
  ops:
  - None
  - C1
  - C3
shared_arc_e14_dch256_947_visualize_nodes:
  start:
    name: visualize_nodes
  registerd_data_name: cifar10_train_per_class
  fixed_arc_file: exp/nas_cgan/config/cond_arcs_cifar10.log
  fixed_epoch: 14
  saved_file: node
  format: pdf
  caption: null
  n_cells: 3
  n_nodes_per_cell: 2
  conv1x1_label: C1
  view: true
  ops:
  - None
  - C3
  - CMC3
retrain_share_weights:
  args:
    num_gpus: 1
    resume: true
  start:
    name: do_train
    dataset_name: cifar10_train
    IMS_PER_BATCH: 32
    max_epoch: 1000
    ASPECT_RATIO_GROUPING: false
    NUM_WORKERS: 0
    checkpoint_period: iter_every_epoch
    dataset_mapper:
      name: CIFAR10DatasetMapper
      img_size: 32
    run_func: train_func
    resume_ckpt_iter_every_epoch: 1562
    resume_ckpt_dir: results/CondDenseGAN_CIFAR10_v6/retrain_share_weights_20200423-20_45_22_082/detectron2
    resume_ckpt_epoch: 240
  trainer:
    name: TrainerRetrainConditional
    iter_every_epoch: kwargs['iter_every_epoch']
    n_classes: 10
    img_size: kwargs['img_size']
    train_bs: kwargs['train_bs']
    eval_torch_every_itr: 10*iter_every_epoch
    train_controller_every_iter: 50
    eval_tf_every_itr: 10*iter_every_epoch
    fixed_arc_file: exp/nas_cgan/config/cond_arcs_cifar10.log
    fixed_epoch: 13
    use_ema: true
    load_model: false
    ckpt_dir: results/CondDenseGAN_CIFAR10_v6/retrain_share_weights_20200418-15_00_19_835/detectron2
    ckpt_epoch: 15
    ckpt_iter_every_epoch: 1562
  GAN_metric:
    names:
    - TFFIDISScore
    torch_fid_stat: datasets/nas_cgan/pytorch_fid_stat/fid_stats_pytorch_cifar10_train_32.npz
    tf_fid_stat: datasets/nas_cgan/tf_fid_stat/fid_stats_tf_cifar10_train_32.npz
    tf_inception_model_dir: datasets/nas_cgan/tf_inception_model
    num_inception_images: 50000
  generator:
    name: DenseGeneratorCBN_v2
    ch: 512
    linear_ch: 128
    bottom_width: 4
    dim_z: 256
    init_type: orth
    embedding_dim: 128
    cfg_upsample:
      name: UpSample
    num_cells: 3
    cfg_cell:
      name: DenseBlock
      n_nodes: 2
      cfg_mix_layer:
        name: MixedLayerShareWeights
        kernel_size: 3
        bias: false
    cfg_out_bn:
      name: NoNorm
    cfg_ops:
      None:
        name: D2None
      Conv2d_3x3:
        name: ActConv2d
        cfg_act:
          name: ReLU
        cfg_conv:
          name: Conv2dOp
          kernel_size: 3
          padding: 1
      StyleV2Conv:
        name: StyleV2Conv
        cfg_modconv:
          name: ModulatedConv2dOp
          kernel_size: 3
          style_dim: 192
        add_noise: true
    optimizer:
      name: Adam
      lr: 0.0001
      betas:
      - 0.0
      - 0.9
      eps: 1.0e-08
  controller:
    name: FairController
    num_layers: kwargs['num_layers']
    num_branches: kwargs['num_branches']
    optimizer:
      name: NoneOptim
  discriminator:
    name: AutoGANCIFAR10ADiscriminatorCProj
    ch: 256
    d_spectral_norm: true
    init_type: orth
    cfg_act:
      name: ReLU
    optimizer:
      name: Adam
      lr: 0.0001
      betas:
      - 0.0
      - 0.9
      eps: 1.0e-08
    size: kwargs['img_size']
    use_cproj: true
  noise:
    z_train:
      name: Normal
      loc: 0
      scale: 1
      sample_shape: kwargs['sample_shape']
      num_ops: kwargs['num_ops']
    y_train:
      name: CategoricalUniform
      n_classes: kwargs['n_classes']
      sample_shape: kwargs['sample_shape']
      num_ops: kwargs['num_ops']
    z_test:
      name: Normal
      loc: 0
      scale: 1
      sample_shape: kwargs['sample_shape']
    y_test:
      name: CategoricalUniform
      n_classes: kwargs['n_classes']
      sample_shape: kwargs['sample_shape']
  GAN_model:
    name: HingeLossCond
    dummy: false
    n_critic: 5
    log_every: 50
  base:
  - retrain
  dataset:
    dataset_mapper: CIFAR10DatasetMapper
    img_size: 32
eval_share_weights_dch256_802:
  base:
  - retrain_share_weights
  args:
    resume: false
  start:
    run_func: eval_FID_IS
  eval_FID_IS:
    ckpt_iter_every_epoch: 1562
    ckpt_dir: results/CondDenseGAN_CIFAR10_v6/retrain_share_weights_20200427-19_48_50_802/detectron2
    ckpt_epoch: 300
  GAN_metric:
    num_inception_images: 50000
eval_share_weights_dch256_802_count_flops:
  base:
  - retrain_share_weights
  args:
    resume: false
  start:
    run_func: count_flops
  discriminator:
    ch: 256
eval_share_weights_dch256_802_visualize_class_arcs:
  start:
    name: visualize_every_class_arcs
  registerd_data_name: cifar10_train_per_class
  fixed_arc_file: exp/nas_cgan/config/cond_arcs_cifar10.log
  fixed_epoch: 13
  saved_file: class_arcs_cifar10_framework
  format: pdf
  caption: Class-shared architecture
  n_cells: 3
  n_nodes_per_cell: 2
  conv1x1_label: C1
  view: false
  ops:
  - None
  - C3
  - CMC3
retrain_share_weights_2ops_540:
  args:
    num_gpus: 1
    resume: false
  start:
    name: do_train
    dataset_name: cifar10_train
    IMS_PER_BATCH: 32
    max_epoch: 1000
    ASPECT_RATIO_GROUPING: false
    NUM_WORKERS: 0
    checkpoint_period: iter_every_epoch
    dataset_mapper:
      name: CIFAR10DatasetMapper
      img_size: 32
    run_func: train_func
    resume_ckpt_iter_every_epoch: 1562
    resume_ckpt_dir: results/CondDenseGAN_CIFAR10_v6/retrain_share_weights_20200423-20_45_22_082/detectron2
    resume_ckpt_epoch: 240
  trainer:
    name: TrainerRetrainConditional
    iter_every_epoch: kwargs['iter_every_epoch']
    n_classes: 10
    img_size: kwargs['img_size']
    train_bs: kwargs['train_bs']
    eval_torch_every_itr: 10*iter_every_epoch
    train_controller_every_iter: 50
    eval_tf_every_itr: 10*iter_every_epoch
    fixed_arc_file: exp/nas_cgan/config/cond_arcs_cifar10.log
    fixed_epoch: 19
    use_ema: true
    load_model: false
    ckpt_dir: results/CondDenseGAN_CIFAR10_v6/retrain_share_weights_20200418-15_00_19_835/detectron2
    ckpt_epoch: 15
    ckpt_iter_every_epoch: 1562
    fixed_rows: 10
  GAN_metric:
    names:
    - TFFIDISScore
    torch_fid_stat: datasets/nas_cgan/pytorch_fid_stat/fid_stats_pytorch_cifar10_train_32.npz
    tf_fid_stat: datasets/nas_cgan/tf_fid_stat/fid_stats_tf_cifar10_train_32.npz
    tf_inception_model_dir: datasets/nas_cgan/tf_inception_model
    num_inception_images: 50000
  generator:
    name: DenseGeneratorCBN_v2
    ch: 512
    linear_ch: 128
    bottom_width: 4
    dim_z: 256
    init_type: orth
    embedding_dim: 128
    cfg_upsample:
      name: UpSample
    num_cells: 3
    cfg_cell:
      name: DenseBlock
      n_nodes: 2
      cfg_mix_layer:
        name: MixedLayerShareWeights
        kernel_size: 3
        bias: false
    cfg_out_bn:
      name: NoNorm
    cfg_ops:
      Conv2d_3x3:
        name: ActConv2d
        cfg_act:
          name: ReLU
        cfg_conv:
          name: Conv2dOp
          kernel_size: 3
          padding: 1
      StyleV2Conv:
        name: StyleV2Conv
        add_noise: true
        cfg_modconv:
          name: ModulatedConv2dOp
          kernel_size: 3
          style_dim: 192
    optimizer:
      name: Adam
      lr: 0.0001
      betas:
      - 0.0
      - 0.9
      eps: 1.0e-08
  controller:
    name: FairController
    num_layers: kwargs['num_layers']
    num_branches: kwargs['num_branches']
    optimizer:
      name: NoneOptim
  discriminator:
    name: AutoGANCIFAR10ADiscriminatorCProj
    ch: 256
    d_spectral_norm: true
    init_type: orth
    cfg_act:
      name: ReLU
    optimizer:
      name: Adam
      lr: 0.0001
      betas:
      - 0.0
      - 0.9
      eps: 1.0e-08
    size: kwargs['img_size']
    use_cproj: true
  noise:
    z_train:
      name: Normal
      loc: 0
      scale: 1
      sample_shape: kwargs['sample_shape']
      num_ops: kwargs['num_ops']
    y_train:
      name: CategoricalUniform
      n_classes: kwargs['n_classes']
      sample_shape: kwargs['sample_shape']
      num_ops: kwargs['num_ops']
    z_test:
      name: Normal
      loc: 0
      scale: 1
      sample_shape: kwargs['sample_shape']
    y_test:
      name: CategoricalUniform
      n_classes: kwargs['n_classes']
      sample_shape: kwargs['sample_shape']
  GAN_model:
    name: HingeLossCond
    dummy: false
    n_critic: 5
    log_every: 50
    b: 0.5
  dataset:
    dataset_mapper: CIFAR10DatasetMapper
    img_size: 32
eval_share_weights_dch256_540:
  base:
  - retrain_share_weights_2ops_540
  args:
    resume: false
  start:
    run_func: eval_FID_IS
  eval_FID_IS:
    ckpt_iter_every_epoch: 1562
    ckpt_dir: results/CondDenseGAN_CIFAR10_v6/retrain_share_weights_2ops_20200509-14_06_43_540/detectron2
    ckpt_epoch: 320
  GAN_metric:
    num_inception_images: 50000
eval_NAS_caGAN_share_weights_dch256_540:
  base:
  - retrain_share_weights_2ops_540
  args:
    resume: false
  start:
    run_func: evaluation
  evaluation:
    ckpt_dir: datasets/nas_cgan/models/nas_cagan_cifar10.pth
  GAN_metric:
    num_inception_images: 50000
eval_intra_FID_share_weights_2ops_540:
  base:
  - retrain_share_weights_2ops_540
  args:
    num_gpus: 1
  start:
    name: do_train
    run_func: compute_intra_FID
  compute_intra_FID:
    ckpt_iter_every_epoch: 1562
    ckpt_dir: results/CondDenseGAN_CIFAR10_v6/retrain_share_weights_2ops_20200509-14_06_43_540/detectron2
    ckpt_epoch: 320
    registed_name: cifar10_train_per_class
    fid_stats_dir: datasets/nas_cgan/tf_fid_stat/cifar10_train_per_class_32
    num_inception_images: 5000
    intra_FID_file: intra_FID.npz
    eval_total_FID: true
finetune_all_share_weights_2ops_540:
  base:
  - retrain_share_weights_2ops_540
  start:
    run_func: finetune_all_class
  finetune_all_class:
    registed_name: cifar10_train_per_class
    fid_stats_dir: datasets/nas_cgan/tf_fid_stat/cifar10_train_per_class_32
    num_inception_images: 5000
    dataset_name_prefix: cifar10_train_per_class
    max_epoch: 50
    resume_ckpt_iter_every_epoch: 1562
    resume_ckpt_dir: results/CondDenseGAN_CIFAR10_v6/retrain_share_weights_2ops_20200509-14_06_43_540/detectron2
    resume_ckpt_epoch: 320
  noise:
    test_bs: 64
  GAN_metric:
    num_inception_images: 1000
  GAN_model:
    n_critic: 2
    name: HingeLossCond
eval_calibrated_model_share_weights_2ops_540:
  base:
  - retrain_share_weights_2ops_540
  start:
    run_func: eval_calibrated_model
  eval_calibrated_model:
    registed_name: cifar10_train_per_class
    fid_stats_dir: datasets/nas_cgan/tf_fid_stat/cifar10_train_per_class_32
    fid_logits_file: datasets/nas_cgan/fid_logits_of_calibrated_model/fid_logits_nas_cagan.npz
eval_share_weights_dch256_540_count_flops:
  base:
  - retrain_share_weights_2ops_540
  args:
    resume: false
  start:
    run_func: count_flops
  discriminator:
    ch: 256
save_figure_share_weights_2ops_540:
  base:
  - retrain_share_weights_2ops_540
  args:
    resume: false
  start:
    run_func: save_figure
  save_figure:
    ckpt_iter_every_epoch: 1562
    ckpt_dir: results/CondDenseGAN_CIFAR10_v6/retrain_share_weights_2ops_20200509-14_06_43_540/detectron2
    ckpt_epoch: 320
    num_every_row: 10
    saved_img_path: cifar10.png
    num_samples: 50
    n_classes: 10
  GAN_metric:
    num_inception_images: 50000
plot_flops_cifar10:
  args:
    num_gpus: 1
  start:
    name: plot_flops_cifar10
  n_classes: 10
  flops_pickle_files:
    NAS-cGAN:
      pickle_file: results/CondDenseGAN_CIFAR10_v6_Eval/eval_shared_arc_e14_dch256_947_count_flops/flops_dict.pkl
      properties:
        label: '[FID=6.63] NAS-cGAN'
        marker: o
        s: 80
    HGAN:
      pickle_file: results/CondDenseGAN_CIFAR10_v6_Eval/eval_share_weights_dch256_540_count_flops/flops_dict.pkl
      properties:
        label: '[FID=5.85] NAS-caGAN'
        marker: '*'
        s: 80
    HGAN-light:
      pickle_file: results/CondDenseGAN_CIFAR10_v6_Eval/eval_share_weights_dch256_802_count_flops/flops_dict.pkl
      properties:
        label: '[FID=6.31] NAS-caGAN-light'
        marker: ^
        s: 80
compute_op_proportion_in_arcs_cproj:
  args:
    num_gpus: 1
  start:
    name: compute_op_proportion_in_arcs
  fixed_arc_file: exp/nas_cgan/config/cond_arcs_cifar10.log
  fixed_epoch: 19
  nrows: 10
  ops:
  - RC3
  - CMC3
  yticks:
  - 0
  - 10
  - 100
  saved_file: ops_proportion_w_cproj_cifar10.pdf
compute_op_proportion_in_arcs_without_cproj:
  start:
    name: compute_op_proportion_in_arcs
  fixed_arc_file: exp/nas_cgan/config/cond_arcs_cifar10.log
  fixed_epoch: 199000
  nrows: 10
  ops:
  - RC3
  - CMC3
  yticks:
  - 0
  - 10
  - 40
  - 100
  saved_file: ops_proportion_wo_cproj_cifar10.pdf
explore_gradients_in_the_gap_of_hinge:
  base:
  - retrain
  args:
    resume: true
  start:
    resume_ckpt_dir: results/CondDenseGAN_CIFAR10_v6/retrain_20200408-22_34_51_925/detectron2
    resume_ckpt_epoch: 970
    resume_ckpt_iter_every_epoch: 1562
  GAN_model:
    name: SlopeHingeLossCond
    dummy: false
    n_critic: 5
    log_every: 10
retrain_circle_loss:
  base:
  - retrain
  args:
    resume: false
  start:
    resume_ckpt_dir: results/CondDenseGAN_CIFAR10_v6_Eval/retrain_circle_loss_20200415-23_44_36_724/detectron2
    resume_ckpt_epoch: 160
    resume_ckpt_iter_every_epoch: 1562
  GAN_model:
    name: CircleLossCond
    m: 0.25
    gamma: 80
    use_sigmoid: false
    dummy: false
    n_critic: 5
    log_every: 50
  trainer:
    eval_tf_every_itr: 2*iter_every_epoch
  GAN_metric:
    num_inception_images: 5000
  generator:
    optimizer:
      name: Adam
      lr: 0.0001
      betas:
      - 0.0
      - 0.9
      eps: 1.0e-08
  discriminator:
    optimizer:
      name: Adam
      lr: 0.0001
      betas:
      - 0.0
      - 0.9
      eps: 1.0e-08


==> figures/compute_op_proportion_in_arcs_cproj/config_command.yaml <==
compute_op_proportion_in_arcs_cproj:
  args:
    num_gpus: 1
  start:
    name: compute_op_proportion_in_arcs
  fixed_arc_file: exp/nas_cgan/config/cond_arcs_cifar10.log
  fixed_epoch: 19
  nrows: 10
  ops:
  - RC3
  - CMC3
  yticks:
  - 0
  - 10
  - 100
  saved_file: ops_proportion_w_cproj_cifar10.pdf


==> figures/compute_op_proportion_in_arcs_cproj/detectron2/config.yaml <==
CUDNN_BENCHMARK: false
DATALOADER:
  ASPECT_RATIO_GROUPING: false
  FILTER_EMPTY_ANNOTATIONS: true
  SAMPLER_TRAIN: TrainingSampler
DATASETS: {}
MODEL:
  KEYPOINT_ON: false
  LOAD_PROPOSALS: false
  WEIGHTS: ''
OUTPUT_DIR: results/CondDenseGAN_CIFAR10_v6_Eval/compute_op_proportion_in_arcs_cproj/detectron2
SEED: -1
SOLVER: {}
args:
  num_gpus: 1
fixed_arc_file: exp/nas_cgan/config/cond_arcs_cifar10.log
fixed_epoch: 19
nrows: 10
ops:
- RC3
- CMC3
saved_file: ops_proportion_w_cproj_cifar10.pdf
start:
  name: compute_op_proportion_in_arcs
yticks:
- 0
- 10
- 100


==> figures/compute_op_proportion_in_arcs_cproj/detectron2/log.txt <==
[09/28 19:51:16] detectron2 INFO: Rank of current process: 0. World size: 1
[09/28 19:51:17] detectron2 INFO: Environment info:
----------------------  --------------------------------------------------------------------------------------
sys.platform            linux
Python                  3.6.7 |Anaconda, Inc.| (default, Oct 23 2018, 19:16:44) [GCC 7.3.0]
numpy                   1.19.1
detectron2              0.2.1 @/home/user321/anaconda3/envs/py36/lib/python3.6/site-packages/detectron2
Compiler                GCC 7.3
CUDA compiler           CUDA 10.0
detectron2 arch flags   sm_35, sm_37, sm_50, sm_52, sm_60, sm_61, sm_70, sm_75
DETECTRON2_ENV_MODULE   <not set>
PyTorch                 1.4.0+cu100 @/home/user321/anaconda3/envs/py36/lib/python3.6/site-packages/torch
PyTorch debug build     False
GPU available           True
GPU 0                   GeForce GTX 1080 Ti
CUDA_HOME               /usr/local/cuda
Pillow                  7.2.0
torchvision             0.5.0+cu100 @/home/user321/anaconda3/envs/py36/lib/python3.6/site-packages/torchvision
torchvision arch flags  sm_35, sm_50, sm_60, sm_70, sm_75
fvcore                  0.1.1.post20200716
cv2                     3.4.2
----------------------  --------------------------------------------------------------------------------------
PyTorch built with:
  - GCC 7.3
  - Intel(R) Math Kernel Library Version 2019.0.4 Product Build 20190411 for Intel(R) 64 architecture applications
  - Intel(R) MKL-DNN v0.21.1 (Git Hash 7d2fd500bc78936d1d648ca713b901012f470dbc)
  - OpenMP 201511 (a.k.a. OpenMP 4.5)
  - NNPACK is enabled
  - CUDA Runtime 10.0
  - NVCC architecture flags: -gencode;arch=compute_37,code=sm_37;-gencode;arch=compute_50,code=sm_50;-gencode;arch=compute_60,code=sm_60;-gencode;arch=compute_61,code=sm_61;-gencode;arch=compute_70,code=sm_70;-gencode;arch=compute_75,code=sm_75;-gencode;arch=compute_37,code=compute_37
  - CuDNN 7.6.3
  - Magma 2.5.1
  - Build settings: BLAS=MKL, BUILD_NAMEDTENSOR=OFF, BUILD_TYPE=Release, CXX_FLAGS= -Wno-deprecated -fvisibility-inlines-hidden -fopenmp -DUSE_FBGEMM -DUSE_QNNPACK -DUSE_PYTORCH_QNNPACK -O2 -fPIC -Wno-narrowing -Wall -Wextra -Wno-missing-field-initializers -Wno-type-limits -Wno-array-bounds -Wno-unknown-pragmas -Wno-sign-compare -Wno-unused-parameter -Wno-unused-variable -Wno-unused-function -Wno-unused-result -Wno-strict-overflow -Wno-strict-aliasing -Wno-error=deprecated-declarations -Wno-stringop-overflow -Wno-error=pedantic -Wno-error=redundant-decls -Wno-error=old-style-cast -fdiagnostics-color=always -faligned-new -Wno-unused-but-set-variable -Wno-maybe-uninitialized -fno-math-errno -fno-trapping-math -Wno-stringop-overflow, DISABLE_NUMA=1, PERF_WITH_AVX=1, PERF_WITH_AVX2=1, PERF_WITH_AVX512=1, USE_CUDA=ON, USE_EXCEPTION_PTR=1, USE_GFLAGS=OFF, USE_GLOG=OFF, USE_MKL=ON, USE_MKLDNN=ON, USE_MPI=OFF, USE_NCCL=ON, USE_NNPACK=ON, USE_OPENMP=ON, USE_STATIC_DISPATCH=OFF, 

[09/28 19:51:17] detectron2 INFO: Command line arguments: Namespace(config_file='', dist_url='tcp://127.0.0.1:50156', eval_only=False, machine_rank=0, num_gpus=1, num_machines=1, opts=[], resume=False, tl_ckptdir='results/CondDenseGAN_CIFAR10_v6_Eval/compute_op_proportion_in_arcs_cproj/ckptdir', tl_command='compute_op_proportion_in_arcs_cproj', tl_config_file='results/CondDenseGAN_CIFAR10_v6_Eval/compute_op_proportion_in_arcs_cproj/config_command.yaml', tl_imgdir='results/CondDenseGAN_CIFAR10_v6_Eval/compute_op_proportion_in_arcs_cproj/imgdir', tl_logfile='results/CondDenseGAN_CIFAR10_v6_Eval/compute_op_proportion_in_arcs_cproj/log.txt', tl_outdir='results/CondDenseGAN_CIFAR10_v6_Eval/compute_op_proportion_in_arcs_cproj', tl_textdir='results/CondDenseGAN_CIFAR10_v6_Eval/compute_op_proportion_in_arcs_cproj/textdir', tl_time_str='20200928-19_51_13_832')
[09/28 19:51:17] detectron2 INFO: Running with full config:
CUDNN_BENCHMARK: False
DATALOADER:
  ASPECT_RATIO_GROUPING: False
  FILTER_EMPTY_ANNOTATIONS: True
  SAMPLER_TRAIN: TrainingSampler
DATASETS:
  
MODEL:
  KEYPOINT_ON: False
  LOAD_PROPOSALS: False
  WEIGHTS: 
OUTPUT_DIR: results/CondDenseGAN_CIFAR10_v6_Eval/compute_op_proportion_in_arcs_cproj/detectron2
SEED: -1
SOLVER:
  
args:
  num_gpus: 1
fixed_arc_file: exp/nas_cgan/config/cond_arcs_cifar10.log
fixed_epoch: 19
nrows: 10
ops: ['RC3', 'CMC3']
saved_file: ops_proportion_w_cproj_cifar10.pdf
start:
  name: compute_op_proportion_in_arcs
yticks: [0, 10, 100]
[09/28 19:51:17] detectron2 INFO: Full config saved to results/CondDenseGAN_CIFAR10_v6_Eval/compute_op_proportion_in_arcs_cproj/detectron2/config.yaml
[09/28 19:51:17] d2.utils.env INFO: Using a generated random seed 17284375


==> figures/compute_op_proportion_in_arcs_cproj/log.txt <==
[09/28 19:51:13] results/CondDenseGAN_CIFAR10_v6_Eval/compute_op_proportion_in_arcs_cproj/log.txt:173 INFO: The args: 
----------------- start ---------------
{
  "tl_config_file": "exp/nas_cgan/config/CondDenseGAN_v6_Eval.yaml",
  "tl_command": "compute_op_proportion_in_arcs_cproj",
  "tl_outdir": "results/CondDenseGAN_CIFAR10_v6_Eval/compute_op_proportion_in_arcs_cproj",
  "tl_time_str": "20200928-19_51_13_832",
  "tl_abs_outdir": "/home/user321/user/code_sync/nas-cgan/results/CondDenseGAN_CIFAR10_v6_Eval/compute_op_proportion_in_arcs_cproj",
  "tl_logfile": "results/CondDenseGAN_CIFAR10_v6_Eval/compute_op_proportion_in_arcs_cproj/log.txt",
  "tl_saved_config_file": "results/CondDenseGAN_CIFAR10_v6_Eval/compute_op_proportion_in_arcs_cproj/config.yaml",
  "tl_saved_config_command_file": "results/CondDenseGAN_CIFAR10_v6_Eval/compute_op_proportion_in_arcs_cproj/config_command.yaml"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():173]
[09/28 19:51:13] results/CondDenseGAN_CIFAR10_v6_Eval/compute_op_proportion_in_arcs_cproj/log.txt:41 INFO: Traceback (most recent call last):
  File "/home/user321/user/code_sync/nas-cgan/template_lib/utils/utils_func.py", line 33, in get_git_hash
    repo = git.Repo(search_parent_directories=True)
  File "/home/user321/anaconda3/envs/py36/lib/python3.6/site-packages/git/repo/base.py", line 181, in __init__
    raise InvalidGitRepositoryError(epath)
git.exc.InvalidGitRepositoryError: /home/user321/user/code_sync/nas-cgan
 	[utils_func.py:get_git_hash():41]
[09/28 19:51:14] results/CondDenseGAN_CIFAR10_v6_Eval/compute_op_proportion_in_arcs_cproj/log.txt:185 INFO: The cfg: 
----------------- start ---------------
{
  "args": {
    "num_gpus": 1
  },
  "start": {
    "name": "compute_op_proportion_in_arcs"
  },
  "fixed_arc_file": "exp/nas_cgan/config/cond_arcs_cifar10.log",
  "fixed_epoch": 19,
  "nrows": 10,
  "ops": [
    "RC3",
    "CMC3"
  ],
  "yticks": [
    0,
    10,
    100
  ],
  "saved_file": "ops_proportion_w_cproj_cifar10.pdf"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():185]
[09/28 19:51:14] tl:138 INFO: run_str:
python \
  exp/nas_cgan/scripts/train_net.py \
  --tl_config_file \
  results/CondDenseGAN_CIFAR10_v6_Eval/compute_op_proportion_in_arcs_cproj/config_command.yaml \
  --tl_command \
  compute_op_proportion_in_arcs_cproj \
  --tl_outdir \
  results/CondDenseGAN_CIFAR10_v6_Eval/compute_op_proportion_in_arcs_cproj \
  --tl_time_str \
  20200928-19_51_13_832 \
  --num-gpus \
  1 	[argparser.py:start_cmd_run():138]
[09/28 19:51:16] tl:292 INFO: d2 args: ----------------- start ---------------
{
  "config_file": "",
  "resume": false,
  "eval_only": false,
  "num_gpus": 1,
  "num_machines": 1,
  "machine_rank": 0,
  "dist_url": "tcp://127.0.0.1:50156",
  "opts": [],
  "tl_config_file": "results/CondDenseGAN_CIFAR10_v6_Eval/compute_op_proportion_in_arcs_cproj/config_command.yaml",
  "tl_command": "compute_op_proportion_in_arcs_cproj",
  "tl_outdir": "results/CondDenseGAN_CIFAR10_v6_Eval/compute_op_proportion_in_arcs_cproj",
  "tl_time_str": "20200928-19_51_13_832",
  "tl_imgdir": "results/CondDenseGAN_CIFAR10_v6_Eval/compute_op_proportion_in_arcs_cproj/imgdir",
  "tl_ckptdir": "results/CondDenseGAN_CIFAR10_v6_Eval/compute_op_proportion_in_arcs_cproj/ckptdir",
  "tl_textdir": "results/CondDenseGAN_CIFAR10_v6_Eval/compute_op_proportion_in_arcs_cproj/textdir",
  "tl_logfile": "results/CondDenseGAN_CIFAR10_v6_Eval/compute_op_proportion_in_arcs_cproj/log.txt"
}----------------- End ------------------- 	[train_net.py:run():292]


==> figures/compute_op_proportion_in_arcs_without_cproj/config.yaml <==
retrain:
  args:
    num_gpus: 1
  start:
    name: do_train
    dataset_name: cifar10_train
    IMS_PER_BATCH: 32
    max_epoch: 1000
    ASPECT_RATIO_GROUPING: false
    NUM_WORKERS: 0
    checkpoint_period: iter_every_epoch
    dataset_mapper:
      name: CIFAR10DatasetMapper
      img_size: 32
  trainer:
    name: TrainerRetrainConditional
    iter_every_epoch: kwargs['iter_every_epoch']
    n_classes: 10
    img_size: kwargs['img_size']
    train_bs: kwargs['train_bs']
    eval_torch_every_itr: 10*iter_every_epoch
    train_controller_every_iter: 50
    eval_tf_every_itr: 10*iter_every_epoch
    fixed_arc_file: exp/nas_cgan/config/cond_arcs_cifar10.log
    fixed_epoch: 14
    use_ema: true
    ckpt_epoch: 500
    ckpt_iter_every_epoch: 781
  GAN_metric:
    names:
    - TFFIDISScore
    torch_fid_stat: datasets/nas_cgan/pytorch_fid_stat/fid_stats_pytorch_cifar10_train_32.npz
    tf_fid_stat: datasets/nas_cgan/tf_fid_stat/fid_stats_tf_cifar10_train_32.npz
    tf_inception_model_dir: datasets/nas_cgan/tf_inception_model
    num_inception_images: 50000
  generator:
    name: DenseGeneratorCBN_v2
    ch: 512
    linear_ch: 128
    bottom_width: 4
    dim_z: 256
    init_type: orth
    embedding_dim: 128
    cfg_upsample:
      name: UpSample
    num_cells: 3
    cfg_cell:
      name: DenseBlock
      n_nodes: 2
      cfg_mix_layer:
        name: MixedLayer
    cfg_out_bn:
      name: NoNorm
    cfg_ops:
      None:
        name: D2None
      Conv2d_3x3:
        name: ActConv2d
        cfg_act:
          name: ReLU
        cfg_conv:
          name: Conv2d
          kernel_size: 3
          padding: 1
      StyleV2Conv:
        name: StyleV2Conv
        cfg_modconv:
          name: ModulatedConv2d
          kernel_size: 3
          style_dim: 192
    optimizer:
      name: Adam
      lr: 0.0001
      betas:
      - 0.0
      - 0.9
      eps: 1.0e-08
  controller:
    name: FairController
    num_layers: kwargs['num_layers']
    num_branches: kwargs['num_branches']
    optimizer:
      name: NoneOptim
  discriminator:
    name: AutoGANCIFAR10ADiscriminatorCProj
    ch: 128
    d_spectral_norm: true
    init_type: orth
    cfg_act:
      name: ReLU
    optimizer:
      name: Adam
      lr: 0.0001
      betas:
      - 0.0
      - 0.9
      eps: 1.0e-08
  noise:
    z_train:
      name: Normal
      loc: 0
      scale: 1
      sample_shape: kwargs['sample_shape']
      num_ops: kwargs['num_ops']
    y_train:
      name: CategoricalUniform
      n_classes: kwargs['n_classes']
      sample_shape: kwargs['sample_shape']
      num_ops: kwargs['num_ops']
    z_test:
      name: Normal
      loc: 0
      scale: 1
      sample_shape: kwargs['sample_shape']
    y_test:
      name: CategoricalUniform
      n_classes: kwargs['n_classes']
      sample_shape: kwargs['sample_shape']
  GAN_model:
    name: HingeLossCond
    dummy: false
    n_critic: 5
    log_every: 50
  base:
  - train_supernet_fair
  dataset:
    dataset_mapper: CIFAR10DatasetMapper
    img_size: 32
eval_shared_arc_e14_925:
  base:
  - retrain
  start:
    run_func: eval_FID_IS
  eval_FID_IS:
    ckpt_dir: results/CondDenseGAN_CIFAR10_v6/retrain_20200408-22_34_51_925/detectron2
    ckpt_epoch: 970
    ckpt_iter_every_epoch: 1562
retrain_947:
  start:
    name: do_train
    dataset_name: cifar10_train
    IMS_PER_BATCH: 32
    max_epoch: 1000
    ASPECT_RATIO_GROUPING: false
    NUM_WORKERS: 0
    checkpoint_period: iter_every_epoch
    dataset_mapper:
      name: CIFAR10DatasetMapper
      img_size: 32
    run_func: train_func
    resume_ckpt_iter_every_epoch: 1562
    resume_ckpt_dir: results/CondDenseGAN_CIFAR10_v6/retrain_20200423-20_43_10_784/detectron2
    resume_ckpt_epoch: 370
  trainer:
    name: TrainerRetrainConditional
    n_classes: 10
    eval_torch_every_itr: 10*iter_every_epoch
    train_controller_every_iter: 50
    eval_tf_every_itr: 10*iter_every_epoch
    fixed_arc_file: exp/nas_cgan/config/cond_arcs_cifar10.log
    fixed_epoch: 14
    use_ema: true
    load_model: false
    ckpt_dir: results/CondDenseGAN_CIFAR10_v5/retrain_20200401-21_33_53_332/detectron2
    ckpt_epoch: 500
    ckpt_iter_every_epoch: 781
  tf_GAN_metric:
    name: TFFIDISScore
    tf_fid_stat: datasets/tf_fid_stat/fid_stats_tf_cifar10_train_32.npz
    tf_inception_model_dir: datasets/tf_inception_model
    num_inception_images: 50000
  torch_GAN_metric:
    name: PyTorchFIDISScore
    torch_fid_stat: datasets/pytorch_fid_stat/fid_stats_pytorch_cifar10_train_32.npz
    num_inception_images: 50000
  generator:
    name: DenseGeneratorCBN_v2
    ch: 512
    linear_ch: 128
    bottom_width: 4
    dim_z: 256
    init_type: orth
    embedding_dim: 128
    cfg_upsample:
      name: UpSample
    num_cells: 3
    cfg_cell:
      name: DenseBlock
      n_nodes: 2
      cfg_mix_layer:
        name: MixedLayer
    cfg_out_bn:
      name: NoNorm
    cfg_ops:
      None:
        name: D2None
      Conv2d_3x3:
        name: ActConv2d
        cfg_act:
          name: ReLU
        cfg_conv:
          name: Conv2d
          kernel_size: 3
          padding: 1
      StyleV2Conv:
        name: StyleV2Conv
        cfg_modconv:
          name: ModulatedConv2d
          kernel_size: 3
          style_dim: 192
    optimizer:
      name: Adam
      lr: 0.0001
      betas:
      - 0.0
      - 0.9
      eps: 1.0e-08
  controller:
    name: FairController
    num_layers: kwargs['num_layers']
    num_branches: kwargs['num_branches']
    optimizer:
      name: NoneOptim
  discriminator:
    name: AutoGANCIFAR10ADiscriminatorCProj
    ch: 256
    d_spectral_norm: true
    init_type: orth
    cfg_act:
      name: ReLU
    optimizer:
      name: Adam
      lr: 0.0001
      betas:
      - 0.0
      - 0.9
      eps: 1.0e-08
  noise:
    z_train:
      name: Normal
      loc: 0
      scale: 1
      sample_shape: kwargs['sample_shape']
      num_ops: kwargs['num_ops']
    y_train:
      name: CategoricalUniform
      n_classes: kwargs['n_classes']
      sample_shape: kwargs['sample_shape']
      num_ops: kwargs['num_ops']
    z_test:
      name: Normal
      loc: 0
      scale: 1
      sample_shape: kwargs['sample_shape']
    y_test:
      name: CategoricalUniform
      n_classes: kwargs['n_classes']
      sample_shape: kwargs['sample_shape']
  GAN_model:
    name: HingeLossCond
    dummy: false
    n_critic: 5
    log_every: 50
  dataset:
    dataset_mapper: CIFAR10DatasetMapper
    img_size: 32
shared_arc_e14_dch256_947_eval:
  base:
  - retrain_947
  start:
    run_func: eval_FID_IS
  eval_FID_IS:
    ckpt_dir: results/CondDenseGAN_CIFAR10_v6/retrain_20200427-20_11_52_947/detectron2
    ckpt_epoch: 670
    ckpt_iter_every_epoch: 1562
  discriminator:
    ch: 256
shared_arc_e14_dch256_947_eval_NAS_cGAN:
  base:
  - retrain_947
  start:
    run_func: evaluation
  evaluation:
    ckpt_dir: datasets/models/nas_cgan_cifar10.pth
  discriminator:
    ch: 256
  noise:
    test_bs: 32
  tf_GAN_metric:
    name: TFFIDISScore
    tf_fid_stat: datasets/tf_fid_stat/fid_stats_tf_cifar10_train_32.npz
    tf_inception_model_dir: datasets/tf_inception_model
    num_inception_images: 50000
shared_arc_e14_dch256_947_eval_intra_FID:
  base:
  - retrain_947
  args:
    num_gpus: 1
  start:
    name: do_train
    run_func: compute_intra_FID
  compute_intra_FID:
    ckpt_iter_every_epoch: 1562
    ckpt_dir: results/CondDenseGAN_CIFAR10_v6/retrain_20200427-20_11_52_947/detectron2
    ckpt_epoch: 670
    registed_name: cifar10_train_per_class
    fid_stats_dir: datasets/nas_cgan/tf_fid_stat/cifar10_train_per_class_32
    num_inception_images: 5000
    intra_FID_file: intra_FID.npz
    eval_total_FID: true
shared_arc_e14_dch256_947_finetune_all:
  base:
  - retrain_947
  start:
    run_func: finetune_all_class
  finetune_all_class:
    registed_name: cifar10_train_per_class
    fid_stats_dir: datasets/nas_cgan/tf_fid_stat/cifar10_train_per_class_32
    num_inception_images: 5000
    dataset_name_prefix: cifar10_train_per_class
    max_epoch: 50
    resume_ckpt_iter_every_epoch: 1562
    resume_ckpt_dir: results/CondDenseGAN_CIFAR10_v6/retrain_20200427-20_11_52_947/detectron2
    resume_ckpt_epoch: 670
  noise:
    test_bs: 64
  GAN_metric:
    num_inception_images: 1000
  GAN_model:
    n_critic: 2
    name: HingeLossCond
shared_arc_e14_dch256_947_eval_calibrated_model:
  base:
  - retrain_947
  args:
    resume: false
  start:
    run_func: eval_calibrated_model
  eval_calibrated_model:
    registed_name: cifar10_train_per_class
    fid_stats_dir: datasets/nas_cgan/tf_fid_stat/cifar10_train_per_class_32
    fid_logits_file: datasets/nas_cgan/fid_logits_of_calibrated_model/fid_logits_nas_cgan.npz
shared_arc_e14_dch256_947_count_flops:
  base:
  - retrain_947
  args:
    resume: false
  start:
    run_func: count_flops
  discriminator:
    ch: 256
shared_arc_e14_dch256_947_visualize_shared_arc:
  start:
    name: visualize_shared_arc
  registerd_data_name: cifar10_train_per_class
  fixed_arc_file: exp/nas_cgan/config/cond_arcs_cifar10.log
  fixed_epoch: 14
  saved_file: shared_arc_cifar10_framework
  format: png
  caption: Class-shared architecture
  n_cells: 3
  n_nodes_per_cell: 2
  conv1x1_label: C1
  view: true
  ops:
  - None
  - C3
  - CMC3
shared_arc_e14_dch256_947_visualize_shared_arc_4ops:
  start:
    name: visualize_shared_arc
  registerd_data_name: cifar10_train_per_class
  fixed_arc_file: exp/nas_cgan/config/arcs_cifar10.log
  fixed_epoch: 2
  nrows: 1
  saved_file: shared_arc_cifar10_4ops
  format: png
  caption: Class-shared architecture
  n_cells: 3
  n_nodes_per_cell: 4
  conv1x1_label: C1
  view: true
  ops:
  - None
  - C1
  - C3
shared_arc_e14_dch256_947_visualize_nodes:
  start:
    name: visualize_nodes
  registerd_data_name: cifar10_train_per_class
  fixed_arc_file: exp/nas_cgan/config/cond_arcs_cifar10.log
  fixed_epoch: 14
  saved_file: node
  format: pdf
  caption: null
  n_cells: 3
  n_nodes_per_cell: 2
  conv1x1_label: C1
  view: true
  ops:
  - None
  - C3
  - CMC3
retrain_share_weights:
  args:
    num_gpus: 1
    resume: true
  start:
    name: do_train
    dataset_name: cifar10_train
    IMS_PER_BATCH: 32
    max_epoch: 1000
    ASPECT_RATIO_GROUPING: false
    NUM_WORKERS: 0
    checkpoint_period: iter_every_epoch
    dataset_mapper:
      name: CIFAR10DatasetMapper
      img_size: 32
    run_func: train_func
    resume_ckpt_iter_every_epoch: 1562
    resume_ckpt_dir: results/CondDenseGAN_CIFAR10_v6/retrain_share_weights_20200423-20_45_22_082/detectron2
    resume_ckpt_epoch: 240
  trainer:
    name: TrainerRetrainConditional
    iter_every_epoch: kwargs['iter_every_epoch']
    n_classes: 10
    img_size: kwargs['img_size']
    train_bs: kwargs['train_bs']
    eval_torch_every_itr: 10*iter_every_epoch
    train_controller_every_iter: 50
    eval_tf_every_itr: 10*iter_every_epoch
    fixed_arc_file: exp/nas_cgan/config/cond_arcs_cifar10.log
    fixed_epoch: 13
    use_ema: true
    load_model: false
    ckpt_dir: results/CondDenseGAN_CIFAR10_v6/retrain_share_weights_20200418-15_00_19_835/detectron2
    ckpt_epoch: 15
    ckpt_iter_every_epoch: 1562
  GAN_metric:
    names:
    - TFFIDISScore
    torch_fid_stat: datasets/nas_cgan/pytorch_fid_stat/fid_stats_pytorch_cifar10_train_32.npz
    tf_fid_stat: datasets/nas_cgan/tf_fid_stat/fid_stats_tf_cifar10_train_32.npz
    tf_inception_model_dir: datasets/nas_cgan/tf_inception_model
    num_inception_images: 50000
  generator:
    name: DenseGeneratorCBN_v2
    ch: 512
    linear_ch: 128
    bottom_width: 4
    dim_z: 256
    init_type: orth
    embedding_dim: 128
    cfg_upsample:
      name: UpSample
    num_cells: 3
    cfg_cell:
      name: DenseBlock
      n_nodes: 2
      cfg_mix_layer:
        name: MixedLayerShareWeights
        kernel_size: 3
        bias: false
    cfg_out_bn:
      name: NoNorm
    cfg_ops:
      None:
        name: D2None
      Conv2d_3x3:
        name: ActConv2d
        cfg_act:
          name: ReLU
        cfg_conv:
          name: Conv2dOp
          kernel_size: 3
          padding: 1
      StyleV2Conv:
        name: StyleV2Conv
        cfg_modconv:
          name: ModulatedConv2dOp
          kernel_size: 3
          style_dim: 192
        add_noise: true
    optimizer:
      name: Adam
      lr: 0.0001
      betas:
      - 0.0
      - 0.9
      eps: 1.0e-08
  controller:
    name: FairController
    num_layers: kwargs['num_layers']
    num_branches: kwargs['num_branches']
    optimizer:
      name: NoneOptim
  discriminator:
    name: AutoGANCIFAR10ADiscriminatorCProj
    ch: 256
    d_spectral_norm: true
    init_type: orth
    cfg_act:
      name: ReLU
    optimizer:
      name: Adam
      lr: 0.0001
      betas:
      - 0.0
      - 0.9
      eps: 1.0e-08
    size: kwargs['img_size']
    use_cproj: true
  noise:
    z_train:
      name: Normal
      loc: 0
      scale: 1
      sample_shape: kwargs['sample_shape']
      num_ops: kwargs['num_ops']
    y_train:
      name: CategoricalUniform
      n_classes: kwargs['n_classes']
      sample_shape: kwargs['sample_shape']
      num_ops: kwargs['num_ops']
    z_test:
      name: Normal
      loc: 0
      scale: 1
      sample_shape: kwargs['sample_shape']
    y_test:
      name: CategoricalUniform
      n_classes: kwargs['n_classes']
      sample_shape: kwargs['sample_shape']
  GAN_model:
    name: HingeLossCond
    dummy: false
    n_critic: 5
    log_every: 50
  base:
  - retrain
  dataset:
    dataset_mapper: CIFAR10DatasetMapper
    img_size: 32
eval_share_weights_dch256_802:
  base:
  - retrain_share_weights
  args:
    resume: false
  start:
    run_func: eval_FID_IS
  eval_FID_IS:
    ckpt_iter_every_epoch: 1562
    ckpt_dir: results/CondDenseGAN_CIFAR10_v6/retrain_share_weights_20200427-19_48_50_802/detectron2
    ckpt_epoch: 300
  GAN_metric:
    num_inception_images: 50000
eval_share_weights_dch256_802_count_flops:
  base:
  - retrain_share_weights
  args:
    resume: false
  start:
    run_func: count_flops
  discriminator:
    ch: 256
eval_share_weights_dch256_802_visualize_class_arcs:
  start:
    name: visualize_every_class_arcs
  registerd_data_name: cifar10_train_per_class
  fixed_arc_file: exp/nas_cgan/config/cond_arcs_cifar10.log
  fixed_epoch: 13
  saved_file: class_arcs_cifar10_framework
  format: pdf
  caption: Class-shared architecture
  n_cells: 3
  n_nodes_per_cell: 2
  conv1x1_label: C1
  view: false
  ops:
  - None
  - C3
  - CMC3
retrain_share_weights_2ops_540:
  args:
    num_gpus: 1
    resume: false
  start:
    name: do_train
    dataset_name: cifar10_train
    IMS_PER_BATCH: 32
    max_epoch: 1000
    ASPECT_RATIO_GROUPING: false
    NUM_WORKERS: 0
    checkpoint_period: iter_every_epoch
    dataset_mapper:
      name: CIFAR10DatasetMapper
      img_size: 32
    run_func: train_func
    resume_ckpt_iter_every_epoch: 1562
    resume_ckpt_dir: results/CondDenseGAN_CIFAR10_v6/retrain_share_weights_20200423-20_45_22_082/detectron2
    resume_ckpt_epoch: 240
  trainer:
    name: TrainerRetrainConditional
    iter_every_epoch: kwargs['iter_every_epoch']
    n_classes: 10
    img_size: kwargs['img_size']
    train_bs: kwargs['train_bs']
    eval_torch_every_itr: 10*iter_every_epoch
    train_controller_every_iter: 50
    eval_tf_every_itr: 10*iter_every_epoch
    fixed_arc_file: exp/nas_cgan/config/cond_arcs_cifar10.log
    fixed_epoch: 19
    use_ema: true
    load_model: false
    ckpt_dir: results/CondDenseGAN_CIFAR10_v6/retrain_share_weights_20200418-15_00_19_835/detectron2
    ckpt_epoch: 15
    ckpt_iter_every_epoch: 1562
    fixed_rows: 10
  GAN_metric:
    names:
    - TFFIDISScore
    torch_fid_stat: datasets/nas_cgan/pytorch_fid_stat/fid_stats_pytorch_cifar10_train_32.npz
    tf_fid_stat: datasets/nas_cgan/tf_fid_stat/fid_stats_tf_cifar10_train_32.npz
    tf_inception_model_dir: datasets/nas_cgan/tf_inception_model
    num_inception_images: 50000
  generator:
    name: DenseGeneratorCBN_v2
    ch: 512
    linear_ch: 128
    bottom_width: 4
    dim_z: 256
    init_type: orth
    embedding_dim: 128
    cfg_upsample:
      name: UpSample
    num_cells: 3
    cfg_cell:
      name: DenseBlock
      n_nodes: 2
      cfg_mix_layer:
        name: MixedLayerShareWeights
        kernel_size: 3
        bias: false
    cfg_out_bn:
      name: NoNorm
    cfg_ops:
      Conv2d_3x3:
        name: ActConv2d
        cfg_act:
          name: ReLU
        cfg_conv:
          name: Conv2dOp
          kernel_size: 3
          padding: 1
      StyleV2Conv:
        name: StyleV2Conv
        add_noise: true
        cfg_modconv:
          name: ModulatedConv2dOp
          kernel_size: 3
          style_dim: 192
    optimizer:
      name: Adam
      lr: 0.0001
      betas:
      - 0.0
      - 0.9
      eps: 1.0e-08
  controller:
    name: FairController
    num_layers: kwargs['num_layers']
    num_branches: kwargs['num_branches']
    optimizer:
      name: NoneOptim
  discriminator:
    name: AutoGANCIFAR10ADiscriminatorCProj
    ch: 256
    d_spectral_norm: true
    init_type: orth
    cfg_act:
      name: ReLU
    optimizer:
      name: Adam
      lr: 0.0001
      betas:
      - 0.0
      - 0.9
      eps: 1.0e-08
    size: kwargs['img_size']
    use_cproj: true
  noise:
    z_train:
      name: Normal
      loc: 0
      scale: 1
      sample_shape: kwargs['sample_shape']
      num_ops: kwargs['num_ops']
    y_train:
      name: CategoricalUniform
      n_classes: kwargs['n_classes']
      sample_shape: kwargs['sample_shape']
      num_ops: kwargs['num_ops']
    z_test:
      name: Normal
      loc: 0
      scale: 1
      sample_shape: kwargs['sample_shape']
    y_test:
      name: CategoricalUniform
      n_classes: kwargs['n_classes']
      sample_shape: kwargs['sample_shape']
  GAN_model:
    name: HingeLossCond
    dummy: false
    n_critic: 5
    log_every: 50
    b: 0.5
  dataset:
    dataset_mapper: CIFAR10DatasetMapper
    img_size: 32
eval_share_weights_dch256_540:
  base:
  - retrain_share_weights_2ops_540
  args:
    resume: false
  start:
    run_func: eval_FID_IS
  eval_FID_IS:
    ckpt_iter_every_epoch: 1562
    ckpt_dir: results/CondDenseGAN_CIFAR10_v6/retrain_share_weights_2ops_20200509-14_06_43_540/detectron2
    ckpt_epoch: 320
  GAN_metric:
    num_inception_images: 50000
eval_NAS_caGAN_share_weights_dch256_540:
  base:
  - retrain_share_weights_2ops_540
  args:
    resume: false
  start:
    run_func: evaluation
  evaluation:
    ckpt_dir: datasets/nas_cgan/models/nas_cagan_cifar10.pth
  GAN_metric:
    num_inception_images: 50000
eval_intra_FID_share_weights_2ops_540:
  base:
  - retrain_share_weights_2ops_540
  args:
    num_gpus: 1
  start:
    name: do_train
    run_func: compute_intra_FID
  compute_intra_FID:
    ckpt_iter_every_epoch: 1562
    ckpt_dir: results/CondDenseGAN_CIFAR10_v6/retrain_share_weights_2ops_20200509-14_06_43_540/detectron2
    ckpt_epoch: 320
    registed_name: cifar10_train_per_class
    fid_stats_dir: datasets/nas_cgan/tf_fid_stat/cifar10_train_per_class_32
    num_inception_images: 5000
    intra_FID_file: intra_FID.npz
    eval_total_FID: true
finetune_all_share_weights_2ops_540:
  base:
  - retrain_share_weights_2ops_540
  start:
    run_func: finetune_all_class
  finetune_all_class:
    registed_name: cifar10_train_per_class
    fid_stats_dir: datasets/nas_cgan/tf_fid_stat/cifar10_train_per_class_32
    num_inception_images: 5000
    dataset_name_prefix: cifar10_train_per_class
    max_epoch: 50
    resume_ckpt_iter_every_epoch: 1562
    resume_ckpt_dir: results/CondDenseGAN_CIFAR10_v6/retrain_share_weights_2ops_20200509-14_06_43_540/detectron2
    resume_ckpt_epoch: 320
  noise:
    test_bs: 64
  GAN_metric:
    num_inception_images: 1000
  GAN_model:
    n_critic: 2
    name: HingeLossCond
eval_calibrated_model_share_weights_2ops_540:
  base:
  - retrain_share_weights_2ops_540
  start:
    run_func: eval_calibrated_model
  eval_calibrated_model:
    registed_name: cifar10_train_per_class
    fid_stats_dir: datasets/nas_cgan/tf_fid_stat/cifar10_train_per_class_32
    fid_logits_file: datasets/nas_cgan/fid_logits_of_calibrated_model/fid_logits_nas_cagan.npz
eval_share_weights_dch256_540_count_flops:
  base:
  - retrain_share_weights_2ops_540
  args:
    resume: false
  start:
    run_func: count_flops
  discriminator:
    ch: 256
save_figure_share_weights_2ops_540:
  base:
  - retrain_share_weights_2ops_540
  args:
    resume: false
  start:
    run_func: save_figure
  save_figure:
    ckpt_iter_every_epoch: 1562
    ckpt_dir: results/CondDenseGAN_CIFAR10_v6/retrain_share_weights_2ops_20200509-14_06_43_540/detectron2
    ckpt_epoch: 320
    num_every_row: 10
    saved_img_path: cifar10.png
    num_samples: 50
    n_classes: 10
  GAN_metric:
    num_inception_images: 50000
plot_flops_cifar10:
  args:
    num_gpus: 1
  start:
    name: plot_flops_cifar10
  n_classes: 10
  flops_pickle_files:
    NAS-cGAN:
      pickle_file: results/CondDenseGAN_CIFAR10_v6_Eval/eval_shared_arc_e14_dch256_947_count_flops/flops_dict.pkl
      properties:
        label: '[FID=6.63] NAS-cGAN'
        marker: o
        s: 80
    HGAN:
      pickle_file: results/CondDenseGAN_CIFAR10_v6_Eval/eval_share_weights_dch256_540_count_flops/flops_dict.pkl
      properties:
        label: '[FID=5.85] NAS-caGAN'
        marker: '*'
        s: 80
    HGAN-light:
      pickle_file: results/CondDenseGAN_CIFAR10_v6_Eval/eval_share_weights_dch256_802_count_flops/flops_dict.pkl
      properties:
        label: '[FID=6.31] NAS-caGAN-light'
        marker: ^
        s: 80
compute_op_proportion_in_arcs_cproj:
  args:
    num_gpus: 1
  start:
    name: compute_op_proportion_in_arcs
  fixed_arc_file: exp/nas_cgan/config/cond_arcs_cifar10.log
  fixed_epoch: 19
  nrows: 10
  ops:
  - RC3
  - CMC3
  yticks:
  - 0
  - 10
  - 100
  saved_file: ops_proportion_w_cproj_cifar10.pdf
compute_op_proportion_in_arcs_without_cproj:
  start:
    name: compute_op_proportion_in_arcs
  fixed_arc_file: exp/nas_cgan/config/cond_arcs_cifar10.log
  fixed_epoch: 199000
  nrows: 10
  ops:
  - RC3
  - CMC3
  yticks:
  - 0
  - 10
  - 40
  - 100
  saved_file: ops_proportion_wo_cproj_cifar10.pdf
explore_gradients_in_the_gap_of_hinge:
  base:
  - retrain
  args:
    resume: true
  start:
    resume_ckpt_dir: results/CondDenseGAN_CIFAR10_v6/retrain_20200408-22_34_51_925/detectron2
    resume_ckpt_epoch: 970
    resume_ckpt_iter_every_epoch: 1562
  GAN_model:
    name: SlopeHingeLossCond
    dummy: false
    n_critic: 5
    log_every: 10
retrain_circle_loss:
  base:
  - retrain
  args:
    resume: false
  start:
    resume_ckpt_dir: results/CondDenseGAN_CIFAR10_v6_Eval/retrain_circle_loss_20200415-23_44_36_724/detectron2
    resume_ckpt_epoch: 160
    resume_ckpt_iter_every_epoch: 1562
  GAN_model:
    name: CircleLossCond
    m: 0.25
    gamma: 80
    use_sigmoid: false
    dummy: false
    n_critic: 5
    log_every: 50
  trainer:
    eval_tf_every_itr: 2*iter_every_epoch
  GAN_metric:
    num_inception_images: 5000
  generator:
    optimizer:
      name: Adam
      lr: 0.0001
      betas:
      - 0.0
      - 0.9
      eps: 1.0e-08
  discriminator:
    optimizer:
      name: Adam
      lr: 0.0001
      betas:
      - 0.0
      - 0.9
      eps: 1.0e-08


==> figures/compute_op_proportion_in_arcs_without_cproj/config_command.yaml <==
compute_op_proportion_in_arcs_without_cproj:
  start:
    name: compute_op_proportion_in_arcs
  fixed_arc_file: exp/nas_cgan/config/cond_arcs_cifar10.log
  fixed_epoch: 199000
  nrows: 10
  ops:
  - RC3
  - CMC3
  yticks:
  - 0
  - 10
  - 40
  - 100
  saved_file: ops_proportion_wo_cproj_cifar10.pdf


==> figures/compute_op_proportion_in_arcs_without_cproj/detectron2/config.yaml <==
CUDNN_BENCHMARK: false
DATALOADER:
  ASPECT_RATIO_GROUPING: false
  FILTER_EMPTY_ANNOTATIONS: true
  SAMPLER_TRAIN: TrainingSampler
DATASETS: {}
MODEL:
  KEYPOINT_ON: false
  LOAD_PROPOSALS: false
  WEIGHTS: ''
OUTPUT_DIR: results/CondDenseGAN_CIFAR10_v6_Eval/compute_op_proportion_in_arcs_without_cproj/detectron2
SEED: -1
SOLVER: {}
fixed_arc_file: exp/nas_cgan/config/cond_arcs_cifar10.log
fixed_epoch: 199000
nrows: 10
ops:
- RC3
- CMC3
saved_file: ops_proportion_wo_cproj_cifar10.pdf
start:
  name: compute_op_proportion_in_arcs
yticks:
- 0
- 10
- 40
- 100


==> figures/compute_op_proportion_in_arcs_without_cproj/detectron2/log.txt <==
[09/28 19:47:38] detectron2 INFO: Rank of current process: 0. World size: 1
[09/28 19:47:39] detectron2 INFO: Environment info:
----------------------  --------------------------------------------------------------------------------------
sys.platform            linux
Python                  3.6.7 |Anaconda, Inc.| (default, Oct 23 2018, 19:16:44) [GCC 7.3.0]
numpy                   1.19.1
detectron2              0.2.1 @/home/user321/anaconda3/envs/py36/lib/python3.6/site-packages/detectron2
Compiler                GCC 7.3
CUDA compiler           CUDA 10.0
detectron2 arch flags   sm_35, sm_37, sm_50, sm_52, sm_60, sm_61, sm_70, sm_75
DETECTRON2_ENV_MODULE   <not set>
PyTorch                 1.4.0+cu100 @/home/user321/anaconda3/envs/py36/lib/python3.6/site-packages/torch
PyTorch debug build     False
GPU available           True
GPU 0                   GeForce GTX 1080 Ti
CUDA_HOME               /usr/local/cuda
Pillow                  7.2.0
torchvision             0.5.0+cu100 @/home/user321/anaconda3/envs/py36/lib/python3.6/site-packages/torchvision
torchvision arch flags  sm_35, sm_50, sm_60, sm_70, sm_75
fvcore                  0.1.1.post20200716
cv2                     3.4.2
----------------------  --------------------------------------------------------------------------------------
PyTorch built with:
  - GCC 7.3
  - Intel(R) Math Kernel Library Version 2019.0.4 Product Build 20190411 for Intel(R) 64 architecture applications
  - Intel(R) MKL-DNN v0.21.1 (Git Hash 7d2fd500bc78936d1d648ca713b901012f470dbc)
  - OpenMP 201511 (a.k.a. OpenMP 4.5)
  - NNPACK is enabled
  - CUDA Runtime 10.0
  - NVCC architecture flags: -gencode;arch=compute_37,code=sm_37;-gencode;arch=compute_50,code=sm_50;-gencode;arch=compute_60,code=sm_60;-gencode;arch=compute_61,code=sm_61;-gencode;arch=compute_70,code=sm_70;-gencode;arch=compute_75,code=sm_75;-gencode;arch=compute_37,code=compute_37
  - CuDNN 7.6.3
  - Magma 2.5.1
  - Build settings: BLAS=MKL, BUILD_NAMEDTENSOR=OFF, BUILD_TYPE=Release, CXX_FLAGS= -Wno-deprecated -fvisibility-inlines-hidden -fopenmp -DUSE_FBGEMM -DUSE_QNNPACK -DUSE_PYTORCH_QNNPACK -O2 -fPIC -Wno-narrowing -Wall -Wextra -Wno-missing-field-initializers -Wno-type-limits -Wno-array-bounds -Wno-unknown-pragmas -Wno-sign-compare -Wno-unused-parameter -Wno-unused-variable -Wno-unused-function -Wno-unused-result -Wno-strict-overflow -Wno-strict-aliasing -Wno-error=deprecated-declarations -Wno-stringop-overflow -Wno-error=pedantic -Wno-error=redundant-decls -Wno-error=old-style-cast -fdiagnostics-color=always -faligned-new -Wno-unused-but-set-variable -Wno-maybe-uninitialized -fno-math-errno -fno-trapping-math -Wno-stringop-overflow, DISABLE_NUMA=1, PERF_WITH_AVX=1, PERF_WITH_AVX2=1, PERF_WITH_AVX512=1, USE_CUDA=ON, USE_EXCEPTION_PTR=1, USE_GFLAGS=OFF, USE_GLOG=OFF, USE_MKL=ON, USE_MKLDNN=ON, USE_MPI=OFF, USE_NCCL=ON, USE_NNPACK=ON, USE_OPENMP=ON, USE_STATIC_DISPATCH=OFF, 

[09/28 19:47:39] detectron2 INFO: Command line arguments: Namespace(config_file='', dist_url='tcp://127.0.0.1:50156', eval_only=False, machine_rank=0, num_gpus=1, num_machines=1, opts=[], resume=False, tl_ckptdir='results/CondDenseGAN_CIFAR10_v6_Eval/compute_op_proportion_in_arcs_without_cproj/ckptdir', tl_command='compute_op_proportion_in_arcs_without_cproj', tl_config_file='results/CondDenseGAN_CIFAR10_v6_Eval/compute_op_proportion_in_arcs_without_cproj/config_command.yaml', tl_imgdir='results/CondDenseGAN_CIFAR10_v6_Eval/compute_op_proportion_in_arcs_without_cproj/imgdir', tl_logfile='results/CondDenseGAN_CIFAR10_v6_Eval/compute_op_proportion_in_arcs_without_cproj/log.txt', tl_outdir='results/CondDenseGAN_CIFAR10_v6_Eval/compute_op_proportion_in_arcs_without_cproj', tl_textdir='results/CondDenseGAN_CIFAR10_v6_Eval/compute_op_proportion_in_arcs_without_cproj/textdir', tl_time_str='20200928-19_47_35_894')
[09/28 19:47:39] detectron2 INFO: Running with full config:
CUDNN_BENCHMARK: False
DATALOADER:
  ASPECT_RATIO_GROUPING: False
  FILTER_EMPTY_ANNOTATIONS: True
  SAMPLER_TRAIN: TrainingSampler
DATASETS:
  
MODEL:
  KEYPOINT_ON: False
  LOAD_PROPOSALS: False
  WEIGHTS: 
OUTPUT_DIR: results/CondDenseGAN_CIFAR10_v6_Eval/compute_op_proportion_in_arcs_without_cproj/detectron2
SEED: -1
SOLVER:
  
fixed_arc_file: exp/nas_cgan/config/cond_arcs_cifar10.log
fixed_epoch: 199000
nrows: 10
ops: ['RC3', 'CMC3']
saved_file: ops_proportion_wo_cproj_cifar10.pdf
start:
  name: compute_op_proportion_in_arcs
yticks: [0, 10, 40, 100]
[09/28 19:47:39] detectron2 INFO: Full config saved to results/CondDenseGAN_CIFAR10_v6_Eval/compute_op_proportion_in_arcs_without_cproj/detectron2/config.yaml
[09/28 19:47:39] d2.utils.env INFO: Using a generated random seed 39627110


==> figures/compute_op_proportion_in_arcs_without_cproj/log.txt <==
[09/28 19:47:35] results/CondDenseGAN_CIFAR10_v6_Eval/compute_op_proportion_in_arcs_without_cproj/log.txt:173 INFO: The args: 
----------------- start ---------------
{
  "tl_config_file": "exp/nas_cgan/config/CondDenseGAN_v6_Eval.yaml",
  "tl_command": "compute_op_proportion_in_arcs_without_cproj",
  "tl_outdir": "results/CondDenseGAN_CIFAR10_v6_Eval/compute_op_proportion_in_arcs_without_cproj",
  "tl_time_str": "20200928-19_47_35_894",
  "tl_abs_outdir": "/home/user321/user/code_sync/nas-cgan/results/CondDenseGAN_CIFAR10_v6_Eval/compute_op_proportion_in_arcs_without_cproj",
  "tl_logfile": "results/CondDenseGAN_CIFAR10_v6_Eval/compute_op_proportion_in_arcs_without_cproj/log.txt",
  "tl_saved_config_file": "results/CondDenseGAN_CIFAR10_v6_Eval/compute_op_proportion_in_arcs_without_cproj/config.yaml",
  "tl_saved_config_command_file": "results/CondDenseGAN_CIFAR10_v6_Eval/compute_op_proportion_in_arcs_without_cproj/config_command.yaml"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():173]
[09/28 19:47:35] results/CondDenseGAN_CIFAR10_v6_Eval/compute_op_proportion_in_arcs_without_cproj/log.txt:41 INFO: Traceback (most recent call last):
  File "/home/user321/user/code_sync/nas-cgan/template_lib/utils/utils_func.py", line 33, in get_git_hash
    repo = git.Repo(search_parent_directories=True)
  File "/home/user321/anaconda3/envs/py36/lib/python3.6/site-packages/git/repo/base.py", line 181, in __init__
    raise InvalidGitRepositoryError(epath)
git.exc.InvalidGitRepositoryError: /home/user321/user/code_sync/nas-cgan
 	[utils_func.py:get_git_hash():41]
[09/28 19:47:36] results/CondDenseGAN_CIFAR10_v6_Eval/compute_op_proportion_in_arcs_without_cproj/log.txt:185 INFO: The cfg: 
----------------- start ---------------
{
  "start": {
    "name": "compute_op_proportion_in_arcs"
  },
  "fixed_arc_file": "exp/nas_cgan/config/cond_arcs_cifar10.log",
  "fixed_epoch": 199000,
  "nrows": 10,
  "ops": [
    "RC3",
    "CMC3"
  ],
  "yticks": [
    0,
    10,
    40,
    100
  ],
  "saved_file": "ops_proportion_wo_cproj_cifar10.pdf"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():185]
[09/28 19:47:36] tl:138 INFO: run_str:
python \
  exp/nas_cgan/scripts/train_net.py \
  --tl_config_file \
  results/CondDenseGAN_CIFAR10_v6_Eval/compute_op_proportion_in_arcs_without_cproj/config_command.yaml \
  --tl_command \
  compute_op_proportion_in_arcs_without_cproj \
  --tl_outdir \
  results/CondDenseGAN_CIFAR10_v6_Eval/compute_op_proportion_in_arcs_without_cproj \
  --tl_time_str \
  20200928-19_47_35_894 \
  --num-gpus \
  1 	[argparser.py:start_cmd_run():138]
[09/28 19:47:38] tl:292 INFO: d2 args: ----------------- start ---------------
{
  "config_file": "",
  "resume": false,
  "eval_only": false,
  "num_gpus": 1,
  "num_machines": 1,
  "machine_rank": 0,
  "dist_url": "tcp://127.0.0.1:50156",
  "opts": [],
  "tl_config_file": "results/CondDenseGAN_CIFAR10_v6_Eval/compute_op_proportion_in_arcs_without_cproj/config_command.yaml",
  "tl_command": "compute_op_proportion_in_arcs_without_cproj",
  "tl_outdir": "results/CondDenseGAN_CIFAR10_v6_Eval/compute_op_proportion_in_arcs_without_cproj",
  "tl_time_str": "20200928-19_47_35_894",
  "tl_imgdir": "results/CondDenseGAN_CIFAR10_v6_Eval/compute_op_proportion_in_arcs_without_cproj/imgdir",
  "tl_ckptdir": "results/CondDenseGAN_CIFAR10_v6_Eval/compute_op_proportion_in_arcs_without_cproj/ckptdir",
  "tl_textdir": "results/CondDenseGAN_CIFAR10_v6_Eval/compute_op_proportion_in_arcs_without_cproj/textdir",
  "tl_logfile": "results/CondDenseGAN_CIFAR10_v6_Eval/compute_op_proportion_in_arcs_without_cproj/log.txt"
}----------------- End ------------------- 	[train_net.py:run():292]


==> figures/save_FID_CMConv_index_012_figure_20200923-19_05_15_997/config.yaml <==
train_cifar10_CBN_position:
  args:
    shuffle: true
    batch_size: 32
    dataset: C10
    use_data_root: true
    data_root: datasets/cifar10
    num_workers: 0
    parallel: false
    num_G_accumulations: 1
    num_D_accumulations: 1
    num_epochs: 340
    num_D_steps: 5
    G_ch: 64
    D_ch: 32
    G_lr: 0.0002
    D_lr: 0.0002
    G_ortho: 0.0
    G_attn: '0'
    D_attn: '0'
    G_init: N02
    D_init: N02
    ema: true
    use_ema: true
    ema_start: 1000
    test_every: 5000
    save_every: 2000
    num_best_copies: 5
    num_save_copies: 2
    seed: 0
    model: method.BigGAN_v1
    G_param: ''
  generator:
    cbn_index:
    - 0
    - 1
    - 2
  GAN_metric:
    name: TFFIDISScore
    tf_fid_stat: datasets/tf_fid_stat/fid_stats_tf_cifar10_train_32.npz
    tf_inception_model_dir: datasets/tf_inception_model
    num_inception_images: 50000
save_FID_CBN_location_figure:
  args:
    num_gpus: 1
  start:
    name: save_FID_CBN_location_figure
  properties:
    xlim:
    - 0
    - 336
    ylim:
    - 0
    - 40
  fid_files:
    BigGAN_CBN_in_all_blocks:
      log_file: results/CIFAR10/train_cifar10_20200410-13_41_09_498/textlog/evaltf.ma0.FID_tf.log
      properties:
        label: CBN in all blocks
        marker: .
    BigGAN_CBN_in_blocks_0:
      log_file: results/CIFAR10_BigGAN_v1/train_cifar10_20200410-13_44_27_398/textlog/evaltf.ma0.FID_tf.log
      properties:
        label: CBN in first block
        marker: .
    BigGAN_CBN_in_blocks_2:
      log_file: results/CIFAR10_BigGAN_v1/train_cifar10_20200527-17_01_36_617/textlog/evaltf.ma0.FID_tf.log
      properties:
        label: CBN in last block
        marker: .
  saved_file: cbn_location.pdf
save_FID_cbn_index_012_figure:
  xlabel: Epoch
  ylabel: FID
  fontsize:
    tick_fs: 14
    xylabel_fs: 20
    legend_size: 12
  properties:
    xlim:
    - 0
    - 336
    ylim:
    - 0
    - 30
  get_min_value: true
  add_auxi_label: false
  lines:
    cbn_index_0:
      result_dir: results/CIFAR10_BigGAN_v1/train_cifar10_CBN_position_20200908-11_23_31_588
      sub_path: textdir/evaltf.ma0.FID_tf.log
      properties:
        label: CBN in block 0
        marker: .
    cbn_index_1:
      result_dir: results/CIFAR10_BigGAN_v1/train_cifar10_CBN_position_20200908-17_39_57_212
      sub_path: textdir/evaltf.ma0.FID_tf.log
      properties:
        label: CBN in block 1
        marker: .
    cbn_index_2:
      result_dir: results/CIFAR10_BigGAN_v1/train_cifar10_CBN_position_20200908-11_25_10_095
      sub_path: textdir/evaltf.ma0.FID_tf.log
      properties:
        label: CBN in block 2
        marker: .
    cbn_index_01:
      result_dir: results/CIFAR10_BigGAN_v1/train_cifar10_CBN_position_20200908-17_49_19_524
      sub_path: textdir/evaltf.ma0.FID_tf.log
      properties:
        label: CBN in block 0,1
        marker: .
    cbn_index_02:
      result_dir: results/CIFAR10_BigGAN_v1/train_cifar10_CBN_position_20200908-19_07_18_012
      sub_path: textdir/evaltf.ma0.FID_tf.log
      properties:
        label: CBN in block 0,2
        marker: .
    cbn_index_12:
      result_dir: results/CIFAR10_BigGAN_v1/train_cifar10_CBN_position_20200908-19_12_19_401
      sub_path: textdir/evaltf.ma0.FID_tf.log
      properties:
        label: CBN in block 1,2
        marker: .
    cbn_index_012:
      result_dir: results/CIFAR10_BigGAN_v1/train_cifar10_CBN_position_20200908-11_21_03_339
      sub_path: textdir/evaltf.ma0.FID_tf.log
      properties:
        label: CBN in block 0,1,2
        marker: .
  saved_file: cbn_index012.pdf
train_cifar10_CMConv_position:
  base:
  - train_cifar10_CBN_position
  args:
    model: exp.cmconv.net_biggan_cmconv
    batch_size: 32
    G_param: ''
  generator:
    overwrite: true
    CMConv_index:
    - 0
    CMConv_cfg:
      name: EmbeddingModulatedConv2d
      n_classes: 10
      zero_embedding: true
      ModulatedConv2d_cfg:
        name: ModulatedConv2d
        kernel_size: 3
        use_affine: false
        demodulate: true
        init: ortho
        style_plus_one: true
  GAN_metric:
    num_inception_images: 50000
save_FID_CMConv_CBN_location_figure:
  args:
    num_gpus: 1
  start:
    name: save_FID_CMConv_CBN_location_figure
  properties:
    xlim:
    - 0
    - 500
    ylim:
    - 0
    - 50
  fid_files:
    BigGAN_CBN_in_all_blocks:
      log_file: results/CIFAR10_BigGAN_v1/train_cifar10_20200809-11_52_04_071/textlog/evaltf.ma0.FID_tf.log
      properties:
        label: CBN in all blocks
        c: r
    BigGAN_CBN_in_blocks_0:
      log_file: results/CIFAR10_BigGAN_v1/train_cifar10_20200809-11_56_18_932/textlog/evaltf.ma0.FID_tf.log
      properties:
        label: CBN in first block
        c: g
    BigGAN_CBN_in_blocks_2:
      log_file: results/CIFAR10_BigGAN_v1/train_cifar10_20200809-11_59_30_697/textlog/evaltf.ma0.FID_tf.log
      properties:
        label: CBN in last block
        c: b
    CMConv_all_blocks:
      log_file: results/CIFAR10_BigGAN_v1/train_cifar10_CMConv_vs_CBN_20200809-16_16_34_916/textlog/evaltf.ma0.FID_tf.log
      properties:
        label: CMConv in all block
        c: r
        ls: --
    CMConv_first_blocks:
      log_file: results/CIFAR10_BigGAN_v1/train_cifar10_CMConv_vs_CBN_20200809-16_19_42_944/textlog/evaltf.ma0.FID_tf.log
      properties:
        label: CMConv in first block
        c: g
        ls: --
    CMConv_last_blocks:
      log_file: results/CIFAR10_BigGAN_v1/train_cifar10_CMConv_vs_CBN_20200809-16_21_12_570/textlog/evaltf.ma0.FID_tf.log
      properties:
        label: CMConv in last block
        c: b
        ls: --
  saved_file: cmconv_cbn_location.pdf
save_FID_CMConv_index_012_figure:
  xlabel: Epoch
  ylabel: FID
  fontsize:
    tick_fs: 14
    xylabel_fs: 20
    legend_size: 12
  properties:
    xlim:
    - 0
    - 336
    ylim:
    - 0
    - 30
  get_min_value: true
  add_auxi_label: false
  lines:
    cmc_index_0:
      result_dir: results/CIFAR10_BigGAN_v1/train_cifar10_CMConv_position_20200909-18_32_59_459
      sub_path: textdir/evaltf.ma0.FID_tf.log
      properties:
        label: CMConv in block 0
        marker: .
    cmc_index_1:
      result_dir: results/CIFAR10_BigGAN_v1/train_cifar10_CMConv_position_20200909-22_53_58_204
      sub_path: textdir/evaltf.ma0.FID_tf.log
      properties:
        label: CMConv in block 1
        marker: .
    cmc_index_2:
      result_dir: results/CIFAR10_BigGAN_v1/train_cifar10_CMConv_position_20200909-22_56_35_345
      sub_path: textdir/evaltf.ma0.FID_tf.log
      properties:
        label: CMConv in block 2
        marker: .
    cmc_index_01:
      result_dir: results/CIFAR10_BigGAN_v1/train_cifar10_CMConv_position_20200909-23_01_38_960
      sub_path: textdir/evaltf.ma0.FID_tf.log
      properties:
        label: CMConv in block 0,1
        marker: .
    cmc_index_02:
      result_dir: results/CIFAR10_BigGAN_v1/train_cifar10_CMConv_position_20200909-23_03_09_766
      sub_path: textdir/evaltf.ma0.FID_tf.log
      properties:
        label: CMConv in block 0,2
        marker: .
    cmc_index_12:
      result_dir: results/CIFAR10_BigGAN_v1/train_cifar10_CMConv_position_20200909-23_18_34_635
      sub_path: textdir/evaltf.ma0.FID_tf.log
      properties:
        label: CMConv in block 1,2
        marker: .
    cmc_index_012:
      result_dir: results/CIFAR10_BigGAN_v1/train_cifar10_CMConv_position_20200909-22_58_58_446
      sub_path: textdir/evaltf.ma0.FID_tf.log
      properties:
        label: CMConv in block 0,1,2
        marker: .
  saved_file: cmconv_index012.pdf
train_cifar10_CMConv_disc:
  base:
  - train_cifar10_CBN_position
  args:
    model: exp.cmconv.net_cmconv_discriminator
    batch_size: 32
    G_param: ''
  generator:
    overwrite: true
    CMConv_index:
    - 0
    CMConv_cfg:
      name: EmbeddingModulatedConv2d
      n_classes: 10
      zero_embedding: true
      ModulatedConv2d_cfg:
        name: ModulatedConv2d
        kernel_size: 3
        use_affine: false
        demodulate: true
        init: ortho
        style_plus_one: true
  discriminator:
    CMConv_cfg:
      name: EmbeddingModulatedConv2d
      n_classes: 10
      zero_embedding: true
      ModulatedConv2d_cfg:
        name: ModulatedConv2d
        kernel_size: 3
        use_affine: false
        demodulate: true
        init: ortho
        style_plus_one: true
  GAN_metric:
    num_inception_images: 50000
train_cifar10_CMConv_full_conv_disc:
  base:
  - train_cifar10_CBN_position
  args:
    model: exp.cmconv.net_cmconv_full_conv_discriminator
    batch_size: 32
    G_param: ''
    dataset_kwargs:
      train: false
  discriminator:
    cmconv_out_channel: 1
    CMConv_cfg:
      name: EmbeddingModulatedConv2d
      n_classes: 10
      zero_embedding: false
      spectral_norm: true
      ModulatedConv2d_cfg:
        name: ModulatedConv2d
        kernel_size: 3
        use_affine: false
        demodulate: true
        init: ortho
        style_plus_one: true
  GAN_metric:
    num_inception_images: 50000


==> figures/save_FID_CMConv_index_012_figure_20200923-19_05_15_997/config_command.yaml <==
save_FID_CMConv_index_012_figure:
  xlabel: Epoch
  ylabel: FID
  fontsize:
    tick_fs: 14
    xylabel_fs: 20
    legend_size: 12
  properties:
    xlim:
    - 0
    - 336
    ylim:
    - 0
    - 30
  get_min_value: true
  add_auxi_label: false
  lines:
    cmc_index_0:
      result_dir: results/CIFAR10_BigGAN_v1/train_cifar10_CMConv_position_20200909-18_32_59_459
      sub_path: textdir/evaltf.ma0.FID_tf.log
      properties:
        label: CMConv in block 0
        marker: .
    cmc_index_1:
      result_dir: results/CIFAR10_BigGAN_v1/train_cifar10_CMConv_position_20200909-22_53_58_204
      sub_path: textdir/evaltf.ma0.FID_tf.log
      properties:
        label: CMConv in block 1
        marker: .
    cmc_index_2:
      result_dir: results/CIFAR10_BigGAN_v1/train_cifar10_CMConv_position_20200909-22_56_35_345
      sub_path: textdir/evaltf.ma0.FID_tf.log
      properties:
        label: CMConv in block 2
        marker: .
    cmc_index_01:
      result_dir: results/CIFAR10_BigGAN_v1/train_cifar10_CMConv_position_20200909-23_01_38_960
      sub_path: textdir/evaltf.ma0.FID_tf.log
      properties:
        label: CMConv in block 0,1
        marker: .
    cmc_index_02:
      result_dir: results/CIFAR10_BigGAN_v1/train_cifar10_CMConv_position_20200909-23_03_09_766
      sub_path: textdir/evaltf.ma0.FID_tf.log
      properties:
        label: CMConv in block 0,2
        marker: .
    cmc_index_12:
      result_dir: results/CIFAR10_BigGAN_v1/train_cifar10_CMConv_position_20200909-23_18_34_635
      sub_path: textdir/evaltf.ma0.FID_tf.log
      properties:
        label: CMConv in block 1,2
        marker: .
    cmc_index_012:
      result_dir: results/CIFAR10_BigGAN_v1/train_cifar10_CMConv_position_20200909-22_58_58_446
      sub_path: textdir/evaltf.ma0.FID_tf.log
      properties:
        label: CMConv in block 0,1,2
        marker: .
  saved_file: cmconv_index012.pdf


==> figures/save_FID_CMConv_index_012_figure_20200923-19_05_15_997/log.txt <==
[09/23 19:05:15] results/CIFAR10_BigGAN_v1/save_FID_CMConv_index_012_figure_20200923-19_05_15_997/log.txt:173 INFO: The args: 
----------------- start ---------------
{
  "tl_config_file": "exp/configs/BigGAN_v1.yaml",
  "tl_command": "save_FID_CMConv_index_012_figure",
  "tl_outdir": "results/CIFAR10_BigGAN_v1/save_FID_CMConv_index_012_figure_20200923-19_05_15_997",
  "tl_time_str": "20200923-19_05_15_997",
  "tl_abs_outdir": "/home/user321/user/code_sync/BigGAN-PyTorch-1-exp/results/CIFAR10_BigGAN_v1/save_FID_CMConv_index_012_figure_20200923-19_05_15_997",
  "tl_logfile": "results/CIFAR10_BigGAN_v1/save_FID_CMConv_index_012_figure_20200923-19_05_15_997/log.txt",
  "tl_saved_config_file": "results/CIFAR10_BigGAN_v1/save_FID_CMConv_index_012_figure_20200923-19_05_15_997/config.yaml",
  "tl_saved_config_command_file": "results/CIFAR10_BigGAN_v1/save_FID_CMConv_index_012_figure_20200923-19_05_15_997/config_command.yaml"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():173]
[09/23 19:05:16] results/CIFAR10_BigGAN_v1/save_FID_CMConv_index_012_figure_20200923-19_05_15_997/log.txt:41 INFO: Traceback (most recent call last):
  File "/home/user321/user/code_sync/BigGAN-PyTorch-1-exp/template_lib/utils/utils_func.py", line 34, in get_git_hash
    sha = repo.head.object.hexsha
  File "/home/user321/anaconda3/envs/py36/lib/python3.6/site-packages/git/refs/symbolic.py", line 190, in _get_object
    return Object.new_from_sha(self.repo, hex_to_bin(self.dereference_recursive(self.repo, self.path)))
  File "/home/user321/anaconda3/envs/py36/lib/python3.6/site-packages/git/objects/base.py", line 64, in new_from_sha
    oinfo = repo.odb.info(sha1)
  File "/home/user321/anaconda3/envs/py36/lib/python3.6/site-packages/git/db.py", line 37, in info
    hexsha, typename, size = self._git.get_object_header(bin_to_hex(sha))
  File "/home/user321/anaconda3/envs/py36/lib/python3.6/site-packages/git/cmd.py", line 1068, in get_object_header
    return self.__get_object_header(cmd, ref)
  File "/home/user321/anaconda3/envs/py36/lib/python3.6/site-packages/git/cmd.py", line 1057, in __get_object_header
    return self._parse_object_header(cmd.stdout.readline())
  File "/home/user321/anaconda3/envs/py36/lib/python3.6/site-packages/git/cmd.py", line 1021, in _parse_object_header
    raise ValueError("SHA %s could not be resolved, git returned: %r" % (tokens[0], header_line.strip()))
ValueError: SHA b'bd861a13381e03563e8729672d4570cb84a38f6d' could not be resolved, git returned: b'bd861a13381e03563e8729672d4570cb84a38f6d missing'
 	[utils_func.py:get_git_hash():41]
[09/23 19:05:16] results/CIFAR10_BigGAN_v1/save_FID_CMConv_index_012_figure_20200923-19_05_15_997/log.txt:185 INFO: The cfg: 
----------------- start ---------------
{
  "xlabel": "Epoch",
  "ylabel": "FID",
  "fontsize": {
    "tick_fs": 14,
    "xylabel_fs": 20,
    "legend_size": 12
  },
  "properties": {
    "xlim": [
      0,
      336
    ],
    "ylim": [
      0,
      30
    ]
  },
  "get_min_value": true,
  "add_auxi_label": false,
  "lines": {
    "cmc_index_0": {
      "result_dir": "results/CIFAR10_BigGAN_v1/train_cifar10_CMConv_position_20200909-18_32_59_459",
      "sub_path": "textdir/evaltf.ma0.FID_tf.log",
      "properties": {
        "label": "CMConv in block 0",
        "marker": "."
      }
    },
    "cmc_index_1": {
      "result_dir": "results/CIFAR10_BigGAN_v1/train_cifar10_CMConv_position_20200909-22_53_58_204",
      "sub_path": "textdir/evaltf.ma0.FID_tf.log",
      "properties": {
        "label": "CMConv in block 1",
        "marker": "."
      }
    },
    "cmc_index_2": {
      "result_dir": "results/CIFAR10_BigGAN_v1/train_cifar10_CMConv_position_20200909-22_56_35_345",
      "sub_path": "textdir/evaltf.ma0.FID_tf.log",
      "properties": {
        "label": "CMConv in block 2",
        "marker": "."
      }
    },
    "cmc_index_01": {
      "result_dir": "results/CIFAR10_BigGAN_v1/train_cifar10_CMConv_position_20200909-23_01_38_960",
      "sub_path": "textdir/evaltf.ma0.FID_tf.log",
      "properties": {
        "label": "CMConv in block 0,1",
        "marker": "."
      }
    },
    "cmc_index_02": {
      "result_dir": "results/CIFAR10_BigGAN_v1/train_cifar10_CMConv_position_20200909-23_03_09_766",
      "sub_path": "textdir/evaltf.ma0.FID_tf.log",
      "properties": {
        "label": "CMConv in block 0,2",
        "marker": "."
      }
    },
    "cmc_index_12": {
      "result_dir": "results/CIFAR10_BigGAN_v1/train_cifar10_CMConv_position_20200909-23_18_34_635",
      "sub_path": "textdir/evaltf.ma0.FID_tf.log",
      "properties": {
        "label": "CMConv in block 1,2",
        "marker": "."
      }
    },
    "cmc_index_012": {
      "result_dir": "results/CIFAR10_BigGAN_v1/train_cifar10_CMConv_position_20200909-22_58_58_446",
      "sub_path": "textdir/evaltf.ma0.FID_tf.log",
      "properties": {
        "label": "CMConv in block 0,1,2",
        "marker": "."
      }
    }
  },
  "saved_file": "cmconv_index012.pdf"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():185]


==> figures/save_FID_cbn_index_012_figure_20200923-16_17_20_559/config.yaml <==
train_cifar10_CBN_position:
  args:
    shuffle: true
    batch_size: 32
    dataset: C10
    use_data_root: true
    data_root: datasets/cifar10
    num_workers: 0
    parallel: false
    num_G_accumulations: 1
    num_D_accumulations: 1
    num_epochs: 340
    num_D_steps: 5
    G_ch: 64
    D_ch: 32
    G_lr: 0.0002
    D_lr: 0.0002
    G_ortho: 0.0
    G_attn: '0'
    D_attn: '0'
    G_init: N02
    D_init: N02
    ema: true
    use_ema: true
    ema_start: 1000
    test_every: 5000
    save_every: 2000
    num_best_copies: 5
    num_save_copies: 2
    seed: 0
    model: method.BigGAN_v1
    G_param: ''
  generator:
    cbn_index:
    - 0
    - 1
    - 2
  GAN_metric:
    name: TFFIDISScore
    tf_fid_stat: datasets/tf_fid_stat/fid_stats_tf_cifar10_train_32.npz
    tf_inception_model_dir: datasets/tf_inception_model
    num_inception_images: 50000
save_FID_CBN_location_figure:
  args:
    num_gpus: 1
  start:
    name: save_FID_CBN_location_figure
  properties:
    xlim:
    - 0
    - 336
    ylim:
    - 0
    - 40
  fid_files:
    BigGAN_CBN_in_all_blocks:
      log_file: results/CIFAR10/train_cifar10_20200410-13_41_09_498/textlog/evaltf.ma0.FID_tf.log
      properties:
        label: CBN in all blocks
        marker: .
    BigGAN_CBN_in_blocks_0:
      log_file: results/CIFAR10_BigGAN_v1/train_cifar10_20200410-13_44_27_398/textlog/evaltf.ma0.FID_tf.log
      properties:
        label: CBN in first block
        marker: .
    BigGAN_CBN_in_blocks_2:
      log_file: results/CIFAR10_BigGAN_v1/train_cifar10_20200527-17_01_36_617/textlog/evaltf.ma0.FID_tf.log
      properties:
        label: CBN in last block
        marker: .
  saved_file: cbn_location.pdf
save_FID_cbn_index_012_figure:
  xlabel: Epoch
  ylabel: FID
  fontsize:
    tick_fs: 14
    xylabel_fs: 20
    legend_size: 12
  properties:
    xlim:
    - 0
    - 336
    ylim:
    - 0
    - 30
  get_min_value: true
  add_auxi_label: false
  lines:
    cbn_index_0:
      result_dir: results/CIFAR10_BigGAN_v1/train_cifar10_CBN_position_20200908-11_23_31_588
      sub_path: textdir/evaltf.ma0.FID_tf.log
      properties:
        label: CBN in block 0
        marker: .
    cbn_index_1:
      result_dir: results/CIFAR10_BigGAN_v1/train_cifar10_CBN_position_20200908-17_39_57_212
      sub_path: textdir/evaltf.ma0.FID_tf.log
      properties:
        label: CBN in block 1
        marker: .
    cbn_index_2:
      result_dir: results/CIFAR10_BigGAN_v1/train_cifar10_CBN_position_20200908-11_25_10_095
      sub_path: textdir/evaltf.ma0.FID_tf.log
      properties:
        label: CBN in block 2
        marker: .
    cbn_index_01:
      result_dir: results/CIFAR10_BigGAN_v1/train_cifar10_CBN_position_20200908-17_49_19_524
      sub_path: textdir/evaltf.ma0.FID_tf.log
      properties:
        label: CBN in block 0,1
        marker: .
    cbn_index_02:
      result_dir: results/CIFAR10_BigGAN_v1/train_cifar10_CBN_position_20200908-19_07_18_012
      sub_path: textdir/evaltf.ma0.FID_tf.log
      properties:
        label: CBN in block 0,2
        marker: .
    cbn_index_12:
      result_dir: results/CIFAR10_BigGAN_v1/train_cifar10_CBN_position_20200908-19_12_19_401
      sub_path: textdir/evaltf.ma0.FID_tf.log
      properties:
        label: CBN in block 1,2
        marker: .
    cbn_index_012:
      result_dir: results/CIFAR10_BigGAN_v1/train_cifar10_CBN_position_20200908-11_21_03_339
      sub_path: textdir/evaltf.ma0.FID_tf.log
      properties:
        label: CBN in block 0,1,2
        marker: .
  saved_file: cbn_index012.pdf
train_cifar10_CMConv_position:
  base:
  - train_cifar10_CBN_position
  args:
    model: exp.cmconv.net_biggan_cmconv
    batch_size: 32
    G_param: ''
  generator:
    overwrite: true
    CMConv_index:
    - 0
    CMConv_cfg:
      name: EmbeddingModulatedConv2d
      n_classes: 10
      zero_embedding: true
      ModulatedConv2d_cfg:
        name: ModulatedConv2d
        kernel_size: 3
        use_affine: false
        demodulate: true
        init: ortho
        style_plus_one: true
  GAN_metric:
    num_inception_images: 50000
save_FID_CMConv_CBN_location_figure:
  args:
    num_gpus: 1
  start:
    name: save_FID_CMConv_CBN_location_figure
  properties:
    xlim:
    - 0
    - 500
    ylim:
    - 0
    - 50
  fid_files:
    BigGAN_CBN_in_all_blocks:
      log_file: results/CIFAR10_BigGAN_v1/train_cifar10_20200809-11_52_04_071/textlog/evaltf.ma0.FID_tf.log
      properties:
        label: CBN in all blocks
        c: r
    BigGAN_CBN_in_blocks_0:
      log_file: results/CIFAR10_BigGAN_v1/train_cifar10_20200809-11_56_18_932/textlog/evaltf.ma0.FID_tf.log
      properties:
        label: CBN in first block
        c: g
    BigGAN_CBN_in_blocks_2:
      log_file: results/CIFAR10_BigGAN_v1/train_cifar10_20200809-11_59_30_697/textlog/evaltf.ma0.FID_tf.log
      properties:
        label: CBN in last block
        c: b
    CMConv_all_blocks:
      log_file: results/CIFAR10_BigGAN_v1/train_cifar10_CMConv_vs_CBN_20200809-16_16_34_916/textlog/evaltf.ma0.FID_tf.log
      properties:
        label: CMConv in all block
        c: r
        ls: --
    CMConv_first_blocks:
      log_file: results/CIFAR10_BigGAN_v1/train_cifar10_CMConv_vs_CBN_20200809-16_19_42_944/textlog/evaltf.ma0.FID_tf.log
      properties:
        label: CMConv in first block
        c: g
        ls: --
    CMConv_last_blocks:
      log_file: results/CIFAR10_BigGAN_v1/train_cifar10_CMConv_vs_CBN_20200809-16_21_12_570/textlog/evaltf.ma0.FID_tf.log
      properties:
        label: CMConv in last block
        c: b
        ls: --
  saved_file: cmconv_cbn_location.pdf
train_cifar10_CMConv_disc:
  base:
  - train_cifar10_CBN_position
  args:
    model: exp.cmconv.net_cmconv_discriminator
    batch_size: 32
    G_param: ''
  generator:
    overwrite: true
    CMConv_index:
    - 0
    CMConv_cfg:
      name: EmbeddingModulatedConv2d
      n_classes: 10
      zero_embedding: true
      ModulatedConv2d_cfg:
        name: ModulatedConv2d
        kernel_size: 3
        use_affine: false
        demodulate: true
        init: ortho
        style_plus_one: true
  discriminator:
    CMConv_cfg:
      name: EmbeddingModulatedConv2d
      n_classes: 10
      zero_embedding: true
      ModulatedConv2d_cfg:
        name: ModulatedConv2d
        kernel_size: 3
        use_affine: false
        demodulate: true
        init: ortho
        style_plus_one: true
  GAN_metric:
    num_inception_images: 50000
train_cifar10_CMConv_full_conv_disc:
  base:
  - train_cifar10_CBN_position
  args:
    model: exp.cmconv.net_cmconv_full_conv_discriminator
    batch_size: 32
    G_param: ''
    dataset_kwargs:
      train: false
  discriminator:
    cmconv_out_channel: 1
    CMConv_cfg:
      name: EmbeddingModulatedConv2d
      n_classes: 10
      zero_embedding: false
      spectral_norm: true
      ModulatedConv2d_cfg:
        name: ModulatedConv2d
        kernel_size: 3
        use_affine: false
        demodulate: true
        init: ortho
        style_plus_one: true
  GAN_metric:
    num_inception_images: 50000


==> figures/save_FID_cbn_index_012_figure_20200923-16_17_20_559/config_command.yaml <==
save_FID_cbn_index_012_figure:
  xlabel: Epoch
  ylabel: FID
  fontsize:
    tick_fs: 14
    xylabel_fs: 20
    legend_size: 12
  properties:
    xlim:
    - 0
    - 336
    ylim:
    - 0
    - 30
  get_min_value: true
  add_auxi_label: false
  lines:
    cbn_index_0:
      result_dir: results/CIFAR10_BigGAN_v1/train_cifar10_CBN_position_20200908-11_23_31_588
      sub_path: textdir/evaltf.ma0.FID_tf.log
      properties:
        label: CBN in block 0
        marker: .
    cbn_index_1:
      result_dir: results/CIFAR10_BigGAN_v1/train_cifar10_CBN_position_20200908-17_39_57_212
      sub_path: textdir/evaltf.ma0.FID_tf.log
      properties:
        label: CBN in block 1
        marker: .
    cbn_index_2:
      result_dir: results/CIFAR10_BigGAN_v1/train_cifar10_CBN_position_20200908-11_25_10_095
      sub_path: textdir/evaltf.ma0.FID_tf.log
      properties:
        label: CBN in block 2
        marker: .
    cbn_index_01:
      result_dir: results/CIFAR10_BigGAN_v1/train_cifar10_CBN_position_20200908-17_49_19_524
      sub_path: textdir/evaltf.ma0.FID_tf.log
      properties:
        label: CBN in block 0,1
        marker: .
    cbn_index_02:
      result_dir: results/CIFAR10_BigGAN_v1/train_cifar10_CBN_position_20200908-19_07_18_012
      sub_path: textdir/evaltf.ma0.FID_tf.log
      properties:
        label: CBN in block 0,2
        marker: .
    cbn_index_12:
      result_dir: results/CIFAR10_BigGAN_v1/train_cifar10_CBN_position_20200908-19_12_19_401
      sub_path: textdir/evaltf.ma0.FID_tf.log
      properties:
        label: CBN in block 1,2
        marker: .
    cbn_index_012:
      result_dir: results/CIFAR10_BigGAN_v1/train_cifar10_CBN_position_20200908-11_21_03_339
      sub_path: textdir/evaltf.ma0.FID_tf.log
      properties:
        label: CBN in block 0,1,2
        marker: .
  saved_file: cbn_index012.pdf


==> figures/save_FID_cbn_index_012_figure_20200923-16_17_20_559/log.txt <==
[09/23 16:17:20] results/CIFAR10_BigGAN_v1/save_FID_cbn_index_012_figure_20200923-16_17_20_559/log.txt:173 INFO: The args: 
----------------- start ---------------
{
  "tl_config_file": "exp/configs/BigGAN_v1.yaml",
  "tl_command": "save_FID_cbn_index_012_figure",
  "tl_outdir": "results/CIFAR10_BigGAN_v1/save_FID_cbn_index_012_figure_20200923-16_17_20_559",
  "tl_time_str": "20200923-16_17_20_559",
  "tl_abs_outdir": "/home/user321/user/code_sync/BigGAN-PyTorch-1-exp/results/CIFAR10_BigGAN_v1/save_FID_cbn_index_012_figure_20200923-16_17_20_559",
  "tl_logfile": "results/CIFAR10_BigGAN_v1/save_FID_cbn_index_012_figure_20200923-16_17_20_559/log.txt",
  "tl_saved_config_file": "results/CIFAR10_BigGAN_v1/save_FID_cbn_index_012_figure_20200923-16_17_20_559/config.yaml",
  "tl_saved_config_command_file": "results/CIFAR10_BigGAN_v1/save_FID_cbn_index_012_figure_20200923-16_17_20_559/config_command.yaml"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():173]
[09/23 16:17:20] results/CIFAR10_BigGAN_v1/save_FID_cbn_index_012_figure_20200923-16_17_20_559/log.txt:41 INFO: Traceback (most recent call last):
  File "/home/user321/user/code_sync/BigGAN-PyTorch-1-exp/template_lib/utils/utils_func.py", line 34, in get_git_hash
    sha = repo.head.object.hexsha
  File "/home/user321/anaconda3/envs/py36/lib/python3.6/site-packages/git/refs/symbolic.py", line 190, in _get_object
    return Object.new_from_sha(self.repo, hex_to_bin(self.dereference_recursive(self.repo, self.path)))
  File "/home/user321/anaconda3/envs/py36/lib/python3.6/site-packages/git/objects/base.py", line 64, in new_from_sha
    oinfo = repo.odb.info(sha1)
  File "/home/user321/anaconda3/envs/py36/lib/python3.6/site-packages/git/db.py", line 37, in info
    hexsha, typename, size = self._git.get_object_header(bin_to_hex(sha))
  File "/home/user321/anaconda3/envs/py36/lib/python3.6/site-packages/git/cmd.py", line 1068, in get_object_header
    return self.__get_object_header(cmd, ref)
  File "/home/user321/anaconda3/envs/py36/lib/python3.6/site-packages/git/cmd.py", line 1057, in __get_object_header
    return self._parse_object_header(cmd.stdout.readline())
  File "/home/user321/anaconda3/envs/py36/lib/python3.6/site-packages/git/cmd.py", line 1021, in _parse_object_header
    raise ValueError("SHA %s could not be resolved, git returned: %r" % (tokens[0], header_line.strip()))
ValueError: SHA b'bd861a13381e03563e8729672d4570cb84a38f6d' could not be resolved, git returned: b'bd861a13381e03563e8729672d4570cb84a38f6d missing'
 	[utils_func.py:get_git_hash():41]
[09/23 16:17:20] results/CIFAR10_BigGAN_v1/save_FID_cbn_index_012_figure_20200923-16_17_20_559/log.txt:185 INFO: The cfg: 
----------------- start ---------------
{
  "xlabel": "Epoch",
  "ylabel": "FID",
  "fontsize": {
    "tick_fs": 14,
    "xylabel_fs": 20,
    "legend_size": 12
  },
  "properties": {
    "xlim": [
      0,
      336
    ],
    "ylim": [
      0,
      30
    ]
  },
  "get_min_value": true,
  "add_auxi_label": false,
  "lines": {
    "cbn_index_0": {
      "result_dir": "results/CIFAR10_BigGAN_v1/train_cifar10_CBN_position_20200908-11_23_31_588",
      "sub_path": "textdir/evaltf.ma0.FID_tf.log",
      "properties": {
        "label": "CBN in block 0",
        "marker": "."
      }
    },
    "cbn_index_1": {
      "result_dir": "results/CIFAR10_BigGAN_v1/train_cifar10_CBN_position_20200908-17_39_57_212",
      "sub_path": "textdir/evaltf.ma0.FID_tf.log",
      "properties": {
        "label": "CBN in block 1",
        "marker": "."
      }
    },
    "cbn_index_2": {
      "result_dir": "results/CIFAR10_BigGAN_v1/train_cifar10_CBN_position_20200908-11_25_10_095",
      "sub_path": "textdir/evaltf.ma0.FID_tf.log",
      "properties": {
        "label": "CBN in block 2",
        "marker": "."
      }
    },
    "cbn_index_01": {
      "result_dir": "results/CIFAR10_BigGAN_v1/train_cifar10_CBN_position_20200908-17_49_19_524",
      "sub_path": "textdir/evaltf.ma0.FID_tf.log",
      "properties": {
        "label": "CBN in block 0,1",
        "marker": "."
      }
    },
    "cbn_index_02": {
      "result_dir": "results/CIFAR10_BigGAN_v1/train_cifar10_CBN_position_20200908-19_07_18_012",
      "sub_path": "textdir/evaltf.ma0.FID_tf.log",
      "properties": {
        "label": "CBN in block 0,2",
        "marker": "."
      }
    },
    "cbn_index_12": {
      "result_dir": "results/CIFAR10_BigGAN_v1/train_cifar10_CBN_position_20200908-19_12_19_401",
      "sub_path": "textdir/evaltf.ma0.FID_tf.log",
      "properties": {
        "label": "CBN in block 1,2",
        "marker": "."
      }
    },
    "cbn_index_012": {
      "result_dir": "results/CIFAR10_BigGAN_v1/train_cifar10_CBN_position_20200908-11_21_03_339",
      "sub_path": "textdir/evaltf.ma0.FID_tf.log",
      "properties": {
        "label": "CBN in block 0,1,2",
        "marker": "."
      }
    }
  },
  "saved_file": "cbn_index012.pdf"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():185]

